SQUAD: Combining Sketching and Sampling Is Better than Either for Per-item Quantile Estimation

Stream monitoring is fundamental in many data stream applications, such as financial data trackers, security, anomaly detection, and load balancing. In that respect, quantiles are of particular interest, as they often capture the user's utility. For example, if a video connection has high tail latency, the perceived quality will suffer, even if the average and median latencies are low. In this work, we consider the problem of approximating the per-item quantiles. Elements in our stream are (ID, latency) tuples, and we wish to track the latency quantiles for each ID. Existing quantile sketches are designed for a single number stream (e.g., containing just the latency). While one could allocate a separate sketch instance for each ID, this may require an infeasible amount of memory. Instead, we consider tracking the quantiles for the heavy hitters (most frequent items), which are often considered particularly important, without knowing them beforehand. We first present a simple sampling algorithm that serves as a benchmark. Then, we design an algorithm that augments a quantile sketch within each entry of a heavy hitter algorithm, resulting in similar space complexity but with a deterministic error guarantee. Finally, we present SQUAD, a method that combines sampling and sketching while improving the asymptotic space complexity. Intuitively, SQUAD uses a background sampling process to capture the behaviour of the latencies of an item before it is allocated with a sketch, thereby allowing us to use fewer samples and sketches. Our solutions are rigorously analyzed, and we demonstrate the superiority of our approach using extensive simulations.

==> IFQGraphs/results/epsilon_results/Queries/MyChicago_Queries_epsilon.txt <==
./acc1 10000000 pairs took 0.999211s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 1.006985s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 1.001144s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 1.026175s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.999091s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.999661s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.998921s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 1.000508s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.999075s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.999214s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 1.003876s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002767s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002522s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002482s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002747s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002419s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002196s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.003924s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.068806s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.003499s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.001806s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002824s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002774s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002623s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.003510s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002584s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002452s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002940s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002320s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002824s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.006441s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.004567s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.005280s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.004453s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.005946s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.170327s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.008054s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.004572s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.004440s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.121796s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007330s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007691s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007322s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.009021s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007426s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007395s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007413s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007713s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007100s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007082s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.034300s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.008134s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.008551s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.009015s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.008309s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.009057s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.008767s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.008167s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.997927s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.006624s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.020024s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.012748s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.261205s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.013236s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.013075s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.013165s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.013397s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.013562s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.013180s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.013062s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016609s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016701s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.015938s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016273s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016446s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.015368s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016509s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.015767s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.017436s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.017331s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018066s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018586s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016606s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016937s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016630s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016570s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.017389s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016305s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.017654s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.017606s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018265s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018701s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.017142s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018626s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018429s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018467s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.020285s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018355s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.017852s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018765s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.934283s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.934139s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.934388s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.935545s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.933950s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.933745s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.934143s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.934100s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.934126s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.934608s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.033747s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.033550s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.033417s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.033443s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.033279s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.032360s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.033349s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.033741s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.268297s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.032590s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.125061s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.125090s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.124822s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.125035s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.359596s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.124764s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.333492s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.124919s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.124677s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.125400s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.567210s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.437712s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.472284s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.656826s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.438204s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.439671s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.438161s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.438026s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.438289s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.437955s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.715702s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.716818s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.715921s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.715678s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.716100s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.715833s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.717424s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.715685s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.715600s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.930167s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.045450s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.043981s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.245383s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.043288s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.044127s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.043058s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.254993s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.043201s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.043803s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.043539s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.642908s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.463198s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.645813s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.431306s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.443127s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.435781s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.438223s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.443117s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.444597s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.435439s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.834301s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.836582s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.891369s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.835766s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.124855s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.838493s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.049154s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.835489s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.835803s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.835173s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.278996s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.278020s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.495928s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.498982s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.275273s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.289944s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.280392s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.274095s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.283293s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.277821s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.707092s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.930737s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.916662s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.897586s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.922288s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.704239s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.890052s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.693189s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.839497s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.693657s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.126082s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.115687s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.204667s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.233216s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.140545s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.117844s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.184466s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.133957s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.133364s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.203674s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233728s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.234868s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232720s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233375s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233210s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.234399s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233895s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233247s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233411s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233484s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.234852s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232935s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.235133s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232823s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233516s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232939s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233568s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233094s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233149s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232856s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233254s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233617s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233031s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233399s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232770s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233372s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232961s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233411s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233420s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233171s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232811s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233229s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233264s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233145s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233241s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233482s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233303s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233518s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232805s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233692s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233211s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233319s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232768s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233098s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232757s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233840s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.231884s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233249s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.235067s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233130s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233180s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233094s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232358s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232520s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232952s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232762s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232869s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232725s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233128s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232866s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233665s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233193s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233010s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233121s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233384s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232830s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232784s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233149s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232855s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233153s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233004s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232773s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232826s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232939s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233082s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233123s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232924s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232802s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232728s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232991s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232521s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232701s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232793s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232532s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232774s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233084s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233126s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232508s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233085s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232827s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232485s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232646s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232741s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233068s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232687s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232919s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.242343s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.231460s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232757s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233129s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233247s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233183s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233450s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233320s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232908s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233091s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233058s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233212s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232923s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233150s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233064s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233143s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233111s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233582s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233140s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233264s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233326s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233251s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233204s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233267s -1B [32768 counters 1048576 window_size]
./acc 10000000 pairs took 0.672427s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672430s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672688s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672515s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672561s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672445s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.673138s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672385s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.673871s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672510s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672190s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672277s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672356s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672347s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672272s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672121s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672426s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672385s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672171s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672451s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672254s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.672924s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.672108s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671184s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.668624s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.673219s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669702s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.672075s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.672375s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671907s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.672151s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.674859s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.672155s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.672257s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.672105s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.672178s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.672711s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.671963s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.672444s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.672147s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672491s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672326s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672249s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672238s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672007s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672382s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672286s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672448s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672612s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.674213s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670372s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.673064s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.672894s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.672462s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.672827s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.672839s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.672667s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.672787s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.673753s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673922s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673687s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673866s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673748s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672952s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673855s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672945s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673662s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673736s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.676592s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676606s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676581s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676784s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676736s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676684s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676595s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.677040s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676722s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676515s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.678400s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.678795s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.672504s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.678580s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.678317s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.680362s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.678427s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675227s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.680934s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.678043s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.684763s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.680680s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.675912s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.680376s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.682975s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.680346s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.680208s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.679320s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.680402s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.680558s -1B [8192 counters 1048576 window_size]

==> IFQGraphs/results/epsilon_results/Queries/MySanJose_Queries_epsilon.txt <==
./acc1 10000000 pairs took 0.954228s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954962s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953955s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953784s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953963s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953799s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954695s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954443s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954010s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953979s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957893s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959783s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958124s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957761s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958055s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958013s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957709s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957758s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957839s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957904s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958689s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958788s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958567s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958552s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958660s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959074s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958707s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958913s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959151s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959776s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959450s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959271s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959146s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959175s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960938s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959300s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959093s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958976s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959065s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959352s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958868s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959101s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957895s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959257s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957843s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957919s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958771s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957836s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957909s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957762s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958745s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958587s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960631s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958735s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959066s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958766s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960333s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958599s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958588s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958737s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966773s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.965809s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.967582s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.967418s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966350s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970940s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966290s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966092s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.967904s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.967302s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971086s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971583s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970985s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971410s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971094s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970634s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971755s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970050s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971767s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972151s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972314s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972486s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973047s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972867s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972409s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971556s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972496s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972781s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972198s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973139s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972934s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971905s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973103s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972127s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972108s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972413s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972113s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972917s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971606s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972457s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.672783s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672293s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670272s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.669127s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.661494s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670825s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.671230s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672547s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.668125s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.671515s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.669825s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.671379s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.665902s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670808s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670227s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.671438s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.671332s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.671315s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669701s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670406s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669796s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.670818s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669610s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669952s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669624s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669776s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.670001s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.670701s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669917s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671941s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669533s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.671300s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670103s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669392s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.671181s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669814s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670201s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669753s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670518s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670557s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.664793s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.671004s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669608s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.665752s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670606s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.676501s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669164s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670837s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670039s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.666483s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669564s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.668300s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670233s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669399s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670734s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670078s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670198s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670786s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669594s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670181s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670494s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.927749s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.748877s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671557s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670173s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671161s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672011s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.669070s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671683s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672714s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.674930s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675567s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.669925s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675562s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673417s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675012s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674495s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674306s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674246s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.666998s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675539s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675780s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675054s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676164s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.673075s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675329s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676275s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676744s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675887s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675381s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.678689s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678259s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677990s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678358s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.672218s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677883s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677517s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678058s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678221s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677389s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.242316s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220360s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220358s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221392s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220290s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.224535s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220334s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220337s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220417s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220353s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219529s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219644s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219550s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219544s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219597s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219638s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220285s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220148s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220068s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232063s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219320s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219156s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220206s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219231s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219206s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219372s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219245s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219378s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.240305s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219046s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219288s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219291s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219203s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219304s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219188s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219279s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219277s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219232s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219410s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.224308s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219153s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219283s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219304s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219206s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219313s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219370s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219191s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219284s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219390s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219372s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218423s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218454s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218616s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.224278s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.223983s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218375s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218666s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218477s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221478s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218473s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218357s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.223626s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218125s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218109s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218208s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218090s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220015s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218117s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218176s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218082s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218122s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218169s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218154s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218046s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218108s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218187s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218099s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218059s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218090s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218116s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218260s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218175s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218063s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218163s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218317s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218117s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218171s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218155s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218391s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218092s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218118s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218193s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218175s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218171s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.240957s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218220s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218252s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220117s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218260s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218809s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705674s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706431s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706354s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.707283s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706178s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706444s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.707149s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706163s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.817573s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.856003s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726287s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726240s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.724506s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726281s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726815s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.825062s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726308s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726003s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726167s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726822s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999316s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999217s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999898s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.004969s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999322s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999160s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999179s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999099s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999197s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999145s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354561s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354862s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.589696s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354738s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354272s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354307s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.356643s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354173s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355241s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354603s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792520s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792170s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791583s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792397s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.146946s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.961482s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792063s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791923s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791833s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792231s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.250426s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.250244s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.250453s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.250997s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249342s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.252671s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.251335s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.252842s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.251872s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.250143s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.675026s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658032s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657200s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.663195s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657816s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657046s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.655096s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657184s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.691777s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659428s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.082242s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081542s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081326s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.102649s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.176366s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.080291s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081018s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.080392s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.095693s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081668s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.516344s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.516402s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.514861s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.531723s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.524726s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.523526s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.512709s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.517838s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.512633s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.524030s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.948326s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.018709s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.964061s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.953041s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.952830s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.946717s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.952125s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.955040s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.951337s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.947527s -1B [8192 counters 1048576 window_size]


==> IFQGraphs/results/epsilon_results/Queries/MyUCLATCP_Queries_epsilon.txt <==
./acc1 10000000 pairs took 0.953695s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954089s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954013s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953943s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953961s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.956127s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954221s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.956037s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954197s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953824s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957869s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959596s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960164s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.961377s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960286s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957845s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957700s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957627s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957924s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957808s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.961834s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958847s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958612s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959085s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958784s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958763s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958854s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958851s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958261s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.961144s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958953s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959155s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959662s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959369s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959431s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959090s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959195s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959515s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959371s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959077s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957714s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957971s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957648s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957992s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957905s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959446s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.998912s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958111s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957882s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957806s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.962381s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958638s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958665s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959030s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954977s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958726s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959644s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958971s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958553s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958651s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966326s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.962602s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966378s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966505s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966537s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966286s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966068s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966767s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966663s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966762s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970736s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972347s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971219s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.292377s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971364s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971713s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971180s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970567s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971452s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.976298s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973544s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971491s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972353s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.976696s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972696s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973012s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972946s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972906s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972324s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972570s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971498s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971808s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.975250s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972718s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970281s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972283s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.063296s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971410s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972200s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972229s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.670704s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670625s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670298s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.671291s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672247s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.823001s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.668412s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.671077s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670521s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670836s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670046s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670100s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672504s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669684s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670030s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669397s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669572s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669023s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669810s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670070s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670697s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669709s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.670406s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669208s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.675739s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.670452s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.662161s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.670391s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671786s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669003s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669744s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669363s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.674707s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669136s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669784s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.675883s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670612s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669651s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669665s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.668779s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670626s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.673013s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.671185s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670075s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670435s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669445s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669147s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668622s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669898s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670076s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670597s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671178s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670948s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669800s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671202s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670594s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670172s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.667144s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669803s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669876s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671091s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.675810s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671680s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670316s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.769120s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670768s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671713s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672385s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.669927s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672607s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673797s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673602s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675355s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673027s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675447s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673623s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.670147s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674623s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674133s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674592s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675708s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676003s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675670s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676087s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675965s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.674926s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.677301s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676284s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676160s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676091s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.677579s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.675849s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678067s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677799s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.679077s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678864s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677888s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678777s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677618s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677295s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220356s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220426s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220360s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220580s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220375s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221971s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220419s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.226094s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.224866s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220392s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221194s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219643s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219616s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219886s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219668s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219802s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219337s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219643s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219563s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219723s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219266s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219425s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219249s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219239s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219217s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219385s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219392s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219266s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219287s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219392s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220364s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219346s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219524s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.222339s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219471s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219458s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219507s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219344s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219519s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219553s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.224534s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219415s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219546s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219236s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.243553s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219548s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219402s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219373s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.224321s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219441s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218631s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218458s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218649s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218615s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218610s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218642s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218423s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218640s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218526s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218536s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218121s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219771s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220008s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219754s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218223s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220133s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219040s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218389s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218062s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232186s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218046s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218918s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218271s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218121s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218139s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218114s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220154s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218124s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218077s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218110s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220834s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218210s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218158s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218161s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218220s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218126s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218225s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218185s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218084s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218150s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219070s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218076s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218142s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218166s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218378s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218098s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218101s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218146s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218149s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218158s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705933s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.713695s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706527s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705849s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706523s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705946s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706112s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.713754s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.709177s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706291s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726334s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.724077s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726091s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726801s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726557s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726411s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726029s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726600s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726253s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726608s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.000455s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.017578s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999136s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999072s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.005217s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999704s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.998909s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999235s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.015031s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.000352s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354871s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.485599s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.353803s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355761s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355136s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355212s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.353821s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355001s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354230s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354142s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791540s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792868s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792755s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791936s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791211s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793520s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791633s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791956s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791560s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791677s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.722987s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.250512s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.252527s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.256408s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.949369s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.254715s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249753s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.257907s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.567964s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.540872s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659188s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657652s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.654201s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659334s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.907094s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.935318s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658432s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.662133s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659512s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658466s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081985s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.196229s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.086851s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.986094s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.083348s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081208s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.080439s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081069s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.091733s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.083075s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.515506s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.518248s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.544496s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.516588s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.328898s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.511994s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.516257s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.514423s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.829279s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.515797s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.949500s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.947315s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.961917s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.500284s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.261176s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.947872s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.837173s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.967975s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.961235s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.981067s -1B [8192 counters 1048576 window_size]


==> IFQGraphs/results/epsilon_results/Queries/MyUCLAUDP_Queries_epsilon.txt <==
./acc1 10000000 pairs took 0.952014s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 1.151068s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.956163s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954463s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.949721s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953993s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.963004s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954067s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954318s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954126s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959579s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957515s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957591s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957774s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957837s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957624s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958234s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957630s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957646s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957566s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959025s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.962478s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958548s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.965843s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958833s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.965946s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959026s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958861s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958641s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.965747s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959160s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966040s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959138s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959105s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959192s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959238s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959587s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959517s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966295s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.987865s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.965205s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958407s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.964719s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957920s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958013s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957730s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957850s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.964825s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959280s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957823s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958915s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.965834s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958946s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958995s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.961223s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958988s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958999s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958732s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.965600s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958901s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973413s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966536s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966544s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.967092s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966821s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966843s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966024s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973340s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966298s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.967626s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971134s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970980s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971351s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971005s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971287s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971082s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971037s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971319s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970609s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971033s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973142s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971844s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972588s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972760s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972293s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972562s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.975106s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.974345s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.975766s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972617s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972138s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971724s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972229s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971949s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971508s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972559s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970580s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972348s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972001s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972659s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.663294s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670397s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.671171s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.669614s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.668202s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670923s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670088s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.671416s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.668732s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670983s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670719s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669041s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670580s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670907s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670940s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669994s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669008s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669966s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.671258s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.674670s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669993s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669439s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.668109s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.674466s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.667408s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.792628s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671010s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671594s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.666436s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669308s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669501s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669429s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.671538s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669229s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669954s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670297s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.668835s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670361s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670184s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.676534s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669696s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670352s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669066s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669725s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669641s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.671215s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669840s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.751835s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669626s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669983s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.869383s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671634s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.708699s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669792s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670456s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670314s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669634s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669811s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670585s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.736684s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671024s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671676s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671919s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671359s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671354s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.669976s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671491s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.668850s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671820s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670607s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.674786s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674323s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673543s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.672799s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.683581s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674794s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674052s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673169s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674006s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674191s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676141s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676366s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.674995s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.672773s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675963s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676841s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675852s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676329s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675911s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.677089s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.677218s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.679961s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678045s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677293s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.676145s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.676572s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677352s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677866s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677447s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678149s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220292s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220112s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220301s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220302s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.222233s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221170s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220368s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220273s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220292s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221466s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221445s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219660s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219626s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.225635s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219550s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219751s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219555s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219574s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219541s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219692s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219176s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219104s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.224413s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219390s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219184s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219094s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219093s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219408s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233411s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219309s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219293s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219317s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220832s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219234s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219204s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219250s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219155s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219185s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219316s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219097s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219178s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219195s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219274s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219148s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219194s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219267s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.223432s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219570s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233550s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.227752s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218439s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218521s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218544s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218662s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.225710s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218572s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218548s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218456s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220216s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.223954s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218111s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218053s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218266s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218092s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218052s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218097s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218703s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.217971s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220942s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.223516s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218051s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218075s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218036s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218180s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218168s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218080s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218297s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219349s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218131s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218110s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218119s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218110s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218170s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218195s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218182s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218138s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.222685s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218181s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218331s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218213s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218111s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218068s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.229911s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218380s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.225456s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218140s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218062s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218084s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218054s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.213350s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705989s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706179s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705920s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706244s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706320s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706136s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706071s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705969s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706610s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705981s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726013s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726641s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726249s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726340s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726450s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726292s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.725667s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726570s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726258s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726269s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999070s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.003104s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.998802s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999359s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.080636s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999693s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999275s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999249s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.998112s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.000195s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.356555s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354542s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354188s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354276s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354259s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355213s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354259s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354675s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354535s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354276s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.815323s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792725s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.884878s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792146s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.794227s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791241s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793139s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791970s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791158s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.052239s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.251607s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.254084s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249278s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.336406s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.257030s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.441672s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.669218s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.250683s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.251387s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.248483s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.661993s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657048s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.655128s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658136s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.652788s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657386s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659816s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657232s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658220s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657270s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081621s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081285s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081354s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.083002s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.151050s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.094138s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081973s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081662s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.080599s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.083675s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.518069s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.440090s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.518269s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.516047s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.459387s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.130322s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.516166s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.515524s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.519942s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.251658s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.907798s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.956214s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.606341s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.368721s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.037422s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.964095s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.967667s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.760421s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.944127s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.050572s -1B [8192 counters 1048576 window_size]

==> IFQGraphs/results/epsilon_results/Queries/MyUniv1_Queries_epsilon.txt <==
./acc1 10000000 pairs took 0.953849s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954555s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 1.161448s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.955117s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953732s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953645s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953682s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.955920s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953719s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.955269s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957667s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957945s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957684s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957858s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959263s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.980814s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958026s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957805s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957604s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958209s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.961425s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959125s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959001s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958895s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958477s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959738s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958675s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958761s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959200s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958628s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959394s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959295s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959587s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959424s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960749s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.956554s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959244s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959193s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.961716s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959387s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958177s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966737s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957618s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960353s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957371s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957880s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957626s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958527s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960432s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957715s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960972s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958813s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958883s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959178s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959009s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958657s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958723s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959565s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960379s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.961358s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.968430s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966304s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.968030s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966637s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970552s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966341s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966797s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966996s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966753s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966552s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.982071s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971636s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971269s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.978189s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970260s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970683s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970623s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971426s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971295s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971363s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973161s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972439s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972630s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972604s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973238s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972412s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972309s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973238s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972696s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972362s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972436s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973879s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973255s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972062s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972387s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971968s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972692s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971874s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.968626s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972322s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.669990s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670717s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.669843s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.669826s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.711488s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.669977s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672518s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670701s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.659429s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670106s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.668640s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670585s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670923s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.664823s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.667354s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669224s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669420s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672069s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670710s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670361s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669085s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669695s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669289s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.665731s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669318s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.665486s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.668940s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.670496s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671302s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.667972s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.668646s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.671664s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.671493s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670816s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669551s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669287s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669741s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.668866s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.668875s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.662535s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670703s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670449s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.663847s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670570s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668726s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669517s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670655s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670299s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.671400s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669778s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.671907s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.672313s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669667s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669230s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.668888s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671204s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670647s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670813s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670675s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671103s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671351s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670815s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671621s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671891s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671663s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671248s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670346s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670663s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672978s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.669653s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.674974s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673945s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674612s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674158s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673855s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.765938s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.666851s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673865s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.672062s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.671644s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676265s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676500s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676040s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675553s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.677394s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.670537s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675105s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675293s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675623s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675150s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.677427s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678144s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678211s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677530s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678363s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677467s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.672572s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677819s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678902s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678568s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220381s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220403s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220292s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220346s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220411s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220407s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220458s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220355s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220441s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220503s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219738s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.228206s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219743s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219759s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219697s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221565s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219852s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219770s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219639s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219713s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219375s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219398s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219164s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219304s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219257s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219176s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219238s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219269s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219343s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220132s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219235s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219384s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219364s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219407s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219292s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219289s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219378s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219512s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219483s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219294s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219470s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219442s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219392s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219534s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221326s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219402s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219454s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219347s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219328s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219397s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218519s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218669s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218639s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218484s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218528s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218693s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.227600s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220217s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218567s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219097s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218288s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218635s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.222894s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218179s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218063s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218237s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218237s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218185s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218788s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218271s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218151s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218222s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218180s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218194s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218216s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218112s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218273s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218312s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.222314s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218243s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218276s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218476s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218145s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218236s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220032s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221648s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218158s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218217s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218258s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218383s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220139s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218153s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218174s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218231s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218147s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218162s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218267s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.241077s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218279s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218222s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706453s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705932s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705970s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705729s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706364s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.810314s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.707140s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705933s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.732939s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.711452s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726709s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726419s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726148s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726442s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726421s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726198s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726221s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.731847s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726234s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.724734s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999220s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999477s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.000429s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.998963s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999127s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.998975s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999054s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.000318s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999277s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.000723s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.603578s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.854943s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355391s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355147s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.353583s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354806s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355245s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355801s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354436s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355357s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.999024s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.255988s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791878s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.883821s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.927497s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.795264s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791587s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791750s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791806s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791411s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.693871s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.420170s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249862s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249556s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249061s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.248218s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249035s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.247883s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.258551s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.253147s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.661598s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658542s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659084s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.655994s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658149s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.429174s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659078s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.655078s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.664946s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658431s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.082788s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.084024s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.080170s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.385217s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.082014s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.304792s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.082149s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081581s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.550512s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.087813s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.517642s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.546624s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.188541s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.511328s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.545323s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.722495s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.548313s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.553468s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.603087s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.536480s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.248118s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.953829s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.968744s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.802591s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.940148s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.983721s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.987515s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.504787s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.003137s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.958518s -1B [8192 counters 1048576 window_size]


==> IFQGraphs/results/epsilon_results/Queries/MyUniv2_Queries_epsilon.txt <==
./acc1 10000000 pairs took 0.955607s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954114s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953930s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954248s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954830s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953768s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954256s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953794s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953898s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954116s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959353s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957921s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960000s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959783s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.955795s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957658s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957784s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959778s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957672s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958175s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958638s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958728s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959011s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958777s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959181s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960326s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960325s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.965659s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960207s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958666s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959231s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959414s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960626s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959248s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960653s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959301s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.956712s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959538s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959689s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957885s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957773s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958246s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958020s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960972s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959183s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958421s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957681s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959201s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958320s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957635s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958928s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.961265s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958718s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.962045s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959299s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958724s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959081s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958814s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.964417s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958522s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966473s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.969970s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966361s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966607s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966557s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966745s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970058s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966642s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.967711s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966101s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971377s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971641s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971489s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971282s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970698s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970720s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971152s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970718s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972015s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971946s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972032s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972148s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972079s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971828s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.974721s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972514s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972517s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.974279s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972654s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972908s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973589s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972488s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971592s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973282s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972453s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972367s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972929s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972878s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.975795s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973054s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.669759s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.669405s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.753494s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.669610s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.668364s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670368s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670324s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670089s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.663105s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672365s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.658141s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.668288s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.668224s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669319s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.671382s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.671298s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670958s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669184s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.665229s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669580s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670540s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.668211s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671887s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.745275s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.663484s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669976s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.668168s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.662441s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669058s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671858s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.668756s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669969s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.671455s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669206s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670408s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669104s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.671584s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669243s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669653s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669641s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670134s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669227s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669906s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668451s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669241s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669513s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669308s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670479s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669534s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.671550s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670574s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669295s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671369s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.665116s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669577s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670572s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.658680s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671079s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.672379s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670776s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.673479s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670073s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671256s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.669787s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670783s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672156s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671068s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671954s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671995s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672558s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673156s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675113s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673892s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673896s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674800s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674539s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673686s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675859s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673459s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674971s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.677179s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.677305s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675833s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676032s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676810s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676208s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675476s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675139s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675398s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675574s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.665141s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678722s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677928s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677487s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677865s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677858s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.673256s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677779s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678283s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.670400s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220313s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220319s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220322s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220308s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220986s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220404s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220500s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220405s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220325s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221974s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219654s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219613s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219651s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220226s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220891s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219751s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219961s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219949s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219754s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219704s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219248s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219429s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219312s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219558s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219336s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219345s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219282s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220448s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219387s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219670s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219497s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219407s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219218s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219229s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219495s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219305s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219298s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219426s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219305s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220862s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219241s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.217575s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219320s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221127s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219495s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.224175s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219492s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219485s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219386s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219402s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218641s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218667s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218617s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218869s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220171s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218619s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218619s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218580s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218634s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218714s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218738s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218251s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218200s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218243s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218156s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218069s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218168s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218080s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218331s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218238s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218606s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218131s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218210s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218108s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218103s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218216s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218213s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218099s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220041s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218168s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218197s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220535s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218153s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.222719s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218265s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218163s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218286s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218374s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218159s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218227s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218352s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218220s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218161s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218173s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218173s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218227s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218148s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218202s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218177s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218249s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705973s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.828409s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706552s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.708008s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706147s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706289s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.785414s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706643s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.707978s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.708341s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726025s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726097s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726542s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.728121s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726204s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726211s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726212s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726320s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726494s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.722953s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999192s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999101s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999627s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.004741s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999108s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999085s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999048s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.998943s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999315s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.998258s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354329s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354955s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354800s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354280s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.376263s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.379066s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354535s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355055s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354505s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354934s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791852s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791430s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792326s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792335s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.790861s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791463s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792675s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791655s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792476s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792636s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249467s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.270297s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.253653s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.248374s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.248269s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.676043s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.436198s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.248266s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249746s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.267590s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.656408s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.843434s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659354s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657596s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.663567s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659063s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.660041s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.664455s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658328s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.656606s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.082685s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081540s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.015359s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.091400s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081164s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.078161s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.293226s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.093499s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.532815s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.080659s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.519069s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.524197s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.513674s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.513334s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.509438s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.494615s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.126408s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.172894s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.561601s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.377638s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.757281s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.802239s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.957324s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.959250s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.963159s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.676886s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.980121s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.945115s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.956036s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.961484s -1B [8192 counters 1048576 window_size]


==> IFQGraphs/results/epsilon_results/Updates/MyChicago_Updates_epsilon.txt <==
./acc1 10000000 pairs took 0.419468s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404396s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404256s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404173s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.414237s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.405254s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404194s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404575s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404307s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404936s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402116s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402120s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402144s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402259s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402022s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402177s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402241s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402281s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402157s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402232s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403252s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.405951s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403239s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403351s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403288s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403206s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403229s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403352s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403311s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403329s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406285s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406258s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406259s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406278s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406197s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406323s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.405996s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406556s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406083s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407257s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.425753s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424337s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.434873s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424390s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424420s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424648s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.423194s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424336s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424468s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424350s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484461s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484265s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484572s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484051s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484205s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484684s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484254s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484210s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484123s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484349s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.730153s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.733906s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.733619s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.738492s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.749266s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.742601s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.727815s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.735384s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.730099s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.727509s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.854412s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.958244s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.957156s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.879696s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.930920s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.862509s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.949617s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.956891s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.927959s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.867904s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 6.150031s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.149543s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.154142s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.006997s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.130236s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.975066s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.148893s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.000043s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.134941s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.074945s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 22.848681s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.724691s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.328912s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.862360s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 21.698098s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.700617s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.114227s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.603635s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.258144s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.426224s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.401426s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401426s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401266s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401166s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401359s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.447262s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401030s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401157s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401401s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401213s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.399503s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399431s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399499s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399458s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399416s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399400s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399926s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399473s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.424289s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399423s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.402020s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400654s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.402817s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.407698s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400337s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.405776s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400593s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400448s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400513s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400524s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.405403s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404220s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.407684s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404264s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404028s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404238s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.426251s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404195s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404308s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404354s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.428202s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428308s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428840s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.429824s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428342s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428270s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428182s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428266s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428288s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428098s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.506801s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506572s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506725s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506670s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506643s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506865s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506693s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506846s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.507356s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505719s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.846859s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.884112s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.882108s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.861161s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.870601s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.879106s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.884724s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.882382s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.861660s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.892787s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 2.390611s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.407117s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.401779s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.425421s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.326889s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.389496s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.393807s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.376570s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.379474s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.398672s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 7.825318s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.990845s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.825314s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.979013s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.774495s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.783497s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.992137s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.887363s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.885451s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.814527s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 29.474736s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.279359s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 30.276746s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.641300s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 30.162655s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.701142s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 30.209228s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.494021s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.414908s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 30.177805s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357535s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356824s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361186s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357253s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357411s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357343s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357199s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357176s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357450s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361809s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354751s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354796s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.369699s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354471s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354418s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354904s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354404s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355195s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353954s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354475s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364341s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361539s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363468s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364176s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.373038s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.368878s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364271s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364772s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361914s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364174s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364526s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358883s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364230s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364228s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361791s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364143s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363151s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.399576s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.359117s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358797s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364318s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.383449s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364392s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364299s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364277s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364354s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364317s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364519s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364382s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364456s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357206s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362055s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356884s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362085s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358441s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362100s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362138s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358237s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.389539s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358428s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362556s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362469s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362706s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362463s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362529s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.379201s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362657s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362464s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363132s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363034s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.409063s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352914s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.351875s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352945s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353910s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352983s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352078s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.373091s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353256s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354217s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355420s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355023s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355264s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355784s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354983s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354598s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355722s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355336s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355052s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355110s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358192s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358270s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358274s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358021s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358312s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357910s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358099s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358422s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.370818s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358129s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364776s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364633s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364703s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.365421s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364676s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364983s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.365672s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.365139s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.365724s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.376413s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.408870s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403796s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403661s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.407957s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.404549s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403753s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403707s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403699s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403632s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403864s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.406452s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401699s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.412042s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.411934s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401677s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401902s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.405625s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.402051s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401893s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.404388s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.400678s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.400790s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.410908s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.410789s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.400437s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.400689s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.411251s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401605s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.400486s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.410851s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.406477s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401388s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401479s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401195s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401185s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401197s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401153s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401597s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401406s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401184s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.402974s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.402983s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403094s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413423s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.417811s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.429340s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403039s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.405641s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403097s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.407044s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.416184s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.406026s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.405947s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.406082s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.405990s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.415935s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.412792s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.406181s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.415920s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.412357s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414237s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.409605s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.408440s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.408936s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.408857s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.408636s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.408194s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.408489s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.409325s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418907s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.427024s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.428665s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.429939s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.427400s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.427623s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.426852s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.426780s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.434963s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.426863s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.430227s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.457093s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.456924s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460089s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.457241s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.457160s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.457076s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.457188s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.456932s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.456964s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.456900s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.521120s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.510210s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.509140s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.511717s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.543586s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.508921s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.509081s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.508915s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.508738s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.509606s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.919180s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726759s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.939000s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.983582s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.806449s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.928100s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.870076s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.908367s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.697796s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.964232s -1B [16384 counters 1048576 window_size]


==> IFQGraphs/results/epsilon_results/Updates/MySanJose_Updates_epsilon.txt <==
./acc1 10000000 pairs took 0.410312s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.408636s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404370s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.405915s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404101s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.566609s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.412063s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404285s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404271s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404227s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402203s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402102s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402132s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403387s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.421655s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402511s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402895s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402093s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403477s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402214s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403197s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403222s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403473s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403218s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.410125s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404691s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403260s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403381s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404589s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403255s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407396s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406827s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406938s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406338s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406934s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406109s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406055s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406190s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406543s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407421s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424469s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424253s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424410s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424110s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424266s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.428225s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424414s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424461s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.423203s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.429690s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485014s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.542523s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485709s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484326s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484661s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485869s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.486514s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484561s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.486605s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.487168s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.738554s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.728642s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.769453s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.728815s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.740078s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.759134s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.771211s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.735124s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.731763s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.898720s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.913353s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.906540s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.819252s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.928580s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.958193s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.865580s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.813936s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.903681s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.921707s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.914835s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 5.951003s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.009166s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.975667s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.064010s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.997863s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.983076s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.004266s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.984719s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.061990s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.015763s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 22.102353s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.186977s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.128938s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.305454s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.506203s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.190079s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.432902s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.505416s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 21.899459s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.179149s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.402508s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.399580s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402600s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401249s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.407473s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401324s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401216s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402550s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401588s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401359s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.399616s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399917s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.475877s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.400193s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.400024s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.403019s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399574s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399385s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399470s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399613s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.400551s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401023s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400816s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400486s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400468s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400584s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401829s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400680s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400585s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400634s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.560464s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404948s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404216s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404126s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.405500s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.405043s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404192s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404278s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.422514s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.422043s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.428419s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428393s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428157s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428381s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.430569s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428076s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428145s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.427708s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428145s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428902s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.509227s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.507977s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506089s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.508743s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506441s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506799s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506725s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.508501s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.507710s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506523s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.856532s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.864450s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.906720s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.858506s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.880400s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.943577s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.862854s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.861837s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.848765s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.859057s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 2.374717s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.414069s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.426401s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.355906s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.387069s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.354619s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.369931s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.282110s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.435379s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.392907s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 7.890938s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.864320s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.861705s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.917315s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.898510s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.731824s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.756850s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.885725s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.968916s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.785243s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 28.550560s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.908660s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.697196s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 28.547876s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.782024s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.466820s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.915702s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 28.828868s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.794375s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 30.041692s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357167s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357709s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355502s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357415s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.408840s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357243s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356063s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357061s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357940s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357345s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354311s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354190s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354381s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355105s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354281s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354645s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354569s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354334s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356213s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358125s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364310s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363325s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358707s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364426s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364128s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364282s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364369s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364187s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362044s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360294s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364168s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364216s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364220s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364304s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364291s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360455s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364271s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364306s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364204s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361640s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361748s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362658s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364408s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364591s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364366s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360712s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363948s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364380s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364485s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364679s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362140s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362199s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362147s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362090s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361595s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362193s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358362s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.365146s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362172s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.380167s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362487s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362416s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358511s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362372s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.366348s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.359694s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362517s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357015s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362617s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362564s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.359159s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353064s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353000s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.400287s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353136s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356239s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353071s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352963s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353221s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353099s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355028s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.370177s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355339s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355226s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355126s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354421s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355600s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355063s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355179s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355090s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358260s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358121s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358094s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358056s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358138s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358238s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358898s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.369867s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358120s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358133s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420481s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420487s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420752s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.426445s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421892s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421315s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421418s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420904s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.448581s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.425889s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421854s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418373s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.446181s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418214s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.545672s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.456296s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418111s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419433s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.446291s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421714s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419472s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447680s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447625s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423005s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419533s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420397s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447733s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419402s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.440681s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419575s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420574s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422264s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424285s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420950s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.448802s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.448817s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420628s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421719s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.426935s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.449537s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421602s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422797s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422897s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422659s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.450909s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422626s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461567s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422841s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.435682s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.450874s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.444228s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423740s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423901s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424128s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424392s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423657s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423522s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423523s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.446269s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423842s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432501s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432262s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.436308s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432215s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.479712s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.442516s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432305s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432333s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432509s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432790s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461126s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460894s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461002s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461127s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460742s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460869s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460642s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461207s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460315s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.477333s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500439s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500187s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500463s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500367s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500212s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500975s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500045s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.505645s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.499978s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.506576s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584835s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585839s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584682s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585291s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585306s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585086s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585093s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585063s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585011s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584692s -1B [8192 counters 1048576 window_size]

==> IFQGraphs/results/epsilon_results/Updates/MyUCLATCP_Updates_epsilon.txt <==
./acc1 10000000 pairs took 0.404369s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.405217s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404223s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404315s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404468s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404220s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404300s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404839s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404348s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404371s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402136s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402142s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402127s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402100s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403050s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402309s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403465s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402130s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402188s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402185s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403606s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.456736s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.477276s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403491s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403282s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403287s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403400s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403261s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.458288s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.410907s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406256s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406218s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406101s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406082s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407956s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406135s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406537s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.411046s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407531s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406317s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424154s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424402s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.426058s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.436992s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424590s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424041s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424397s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424256s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424524s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.425791s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484331s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484423s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.486555s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485448s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485558s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484925s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484985s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.487210s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484183s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485135s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.728125s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.750340s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.738656s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.738282s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.760182s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.741777s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.744188s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.737159s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.765736s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.734833s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.828214s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.951624s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.874037s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.910903s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.914689s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.881263s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.944572s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.869323s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.914389s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.910988s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 6.064462s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.004274s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.081176s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.952740s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.129993s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.909911s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.139728s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.876918s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.109697s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.880488s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 22.259308s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 21.365157s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.188273s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.256673s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.137384s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.394790s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.555211s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.209466s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.139279s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.076034s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.402503s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401245s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402267s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401345s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402378s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401623s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401331s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402412s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.407395s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.411234s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.399456s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399460s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399581s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399557s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399476s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399564s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399421s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399620s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399558s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399367s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.400657s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.408395s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400383s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400667s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.403005s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400628s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400664s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400487s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400531s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.442121s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.403847s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404417s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404076s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404181s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.405375s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404253s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404252s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404055s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.403994s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404206s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.428366s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.430100s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.431190s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428163s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.429543s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428275s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428523s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428172s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428250s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.429529s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.506720s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505822s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506340s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506789s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506003s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506755s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505836s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506011s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.507303s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505813s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.894430s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.853950s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.878276s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.871333s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.896783s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.875876s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.964458s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.876015s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.897315s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.891254s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 2.413963s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.388312s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.394265s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.370812s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.401147s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.395283s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.404871s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.418412s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.398653s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.411392s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 7.907563s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.808592s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.869128s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.626474s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.883130s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.936158s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.869067s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.787040s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.729193s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.829487s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 29.625429s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.771508s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 28.842515s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.605825s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.916651s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.605642s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.365418s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.449661s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.568500s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.629676s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357207s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357162s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357623s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357109s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357343s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357217s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357973s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.366607s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357066s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.366183s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354464s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355073s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354861s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354799s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354350s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354455s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354410s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361283s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355419s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354872s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.367639s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.376881s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.368331s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364273s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364106s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363417s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.359633s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364312s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364171s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364242s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364259s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364189s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364468s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364242s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364168s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364224s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364261s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364246s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.367892s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361561s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358909s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364367s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360246s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364342s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364905s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364436s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.368933s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.368593s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364214s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360424s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362141s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362193s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362140s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362205s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362147s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362239s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362244s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.359606s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356820s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362304s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362505s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362385s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362436s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358427s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362413s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358471s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362784s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362558s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362311s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362679s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353048s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352980s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353727s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353136s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353100s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353409s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357037s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352969s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356584s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352971s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355385s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355076s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355192s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361064s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356497s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354903s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355552s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355049s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358068s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355148s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358166s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358165s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358276s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354834s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358679s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.374034s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358209s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358200s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358138s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358405s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420485s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420604s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.445871s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447075s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.437855s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420473s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.443955s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420629s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420480s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.425354s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.463791s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418322s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418160s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418152s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418270s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.440935s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418217s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418014s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.425709s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418052s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420381s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420320s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419480s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423042s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419422s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419476s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419503s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419478s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419523s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419626s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.443666s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420592s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420615s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.444374s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447538s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420493s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421832s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447914s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447469s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420674s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422893s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.433257s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423165s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423243s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.449845s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422584s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422888s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.430214s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422696s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422772s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424041s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423645s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424040s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.428926s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424079s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423767s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.446892s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.430641s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423609s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.449669s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.457807s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.439878s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432457s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.436497s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.465463s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432234s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432392s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.452182s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.437793s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.437761s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.493425s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460904s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.490949s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460770s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460612s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461402s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460719s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460736s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461356s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460721s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.522995s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.499998s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.507678s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.499244s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500388s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.521599s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500536s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500261s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.510161s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500376s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.586519s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584573s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.586765s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585729s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584638s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.615476s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585953s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.615600s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.586381s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.586353s -1B [8192 counters 1048576 window_size]


==> IFQGraphs/results/epsilon_results/Updates/MyUCLAUDP_Updates_epsilon.txt <==
./acc1 10000000 pairs took 0.404199s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404483s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404247s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404278s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404140s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404372s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404394s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404430s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404820s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404292s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402187s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402059s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.401234s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402085s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402230s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402036s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402037s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402392s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402122s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404611s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403296s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403228s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.408753s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403618s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403293s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403414s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404655s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404480s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407580s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403244s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406542s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406259s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406166s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406175s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.425826s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406096s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.499602s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406040s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406356s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.412182s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.425716s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424202s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424230s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424261s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.425030s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424401s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.426370s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424763s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424291s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424128s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484683s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484819s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485280s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484271s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.487392s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484309s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484621s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485090s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484417s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484852s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.764155s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.730893s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.728712s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.746758s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.740059s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.754146s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.742211s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.730045s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.737783s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.728963s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.921011s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.868860s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.869343s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 2.024322s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.863322s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.905523s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.863318s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.867701s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.927637s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.924739s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 6.233653s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.870437s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.783647s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.884400s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.960414s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.899823s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.974408s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.981529s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.963493s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.879900s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 22.703090s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.699125s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.345868s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.699721s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.368724s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.386705s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.801730s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.248992s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.253272s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.747477s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.401403s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401880s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401287s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401295s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402547s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401334s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.410361s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401430s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402505s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401341s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.399402s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.400038s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399639s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399599s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399502s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399469s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399533s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399686s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399544s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399115s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.433682s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400956s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400463s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400330s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400417s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.417286s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400520s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400606s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401689s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400624s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.404040s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404453s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404418s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.444947s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.405747s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.405391s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404094s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.412039s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.416017s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.406251s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.428637s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428360s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428461s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428393s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428250s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428236s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428428s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428493s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428394s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428360s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.506653s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.720865s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506746s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506811s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506518s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506605s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506387s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506683s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506553s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.507048s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.860159s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.863124s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.883049s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.840521s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.893303s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.877065s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.841656s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.880831s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.865614s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.865837s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 2.400217s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.415782s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.390207s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.423970s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.404830s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.393797s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.425912s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.393658s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.417362s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.429264s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 7.835613s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.848822s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.942845s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.818543s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.954719s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.822714s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.709108s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.850185s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.665878s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.903125s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 29.885829s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.735021s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.814173s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.984387s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.833227s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.587153s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.429900s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.505528s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.603358s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.475326s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357324s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357388s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357204s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357693s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357151s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357179s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357428s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357494s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357227s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357479s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354813s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354569s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.351708s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354986s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354691s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354409s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.382803s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357957s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354443s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354325s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.367734s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.359995s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364144s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364430s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362883s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364152s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364075s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363609s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360787s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364181s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364148s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363620s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360681s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364329s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.372998s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.365718s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360324s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364220s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362679s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360295s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362793s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361631s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364342s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360335s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364501s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364362s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361848s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.366734s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364282s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.376739s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362084s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362258s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362226s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362054s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362131s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360794s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362136s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362191s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362257s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362042s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362418s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362522s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362540s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362430s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362586s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360592s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362015s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362477s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362538s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362423s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.365432s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353043s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353185s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352846s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353161s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353082s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353077s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352870s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.369410s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352945s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355070s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355047s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358759s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355121s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355237s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355011s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355151s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355320s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355203s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355179s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352234s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356253s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358259s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358166s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358098s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358220s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358204s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358298s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358320s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358146s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432492s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420498s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420629s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.434972s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422294s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419734s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420490s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420508s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420462s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420474s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420300s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418130s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424426s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418191s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418097s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418207s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418102s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418126s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418120s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418282s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419390s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.441620s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419410s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419503s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419631s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422252s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419716s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419471s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419527s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420472s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420622s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420673s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420716s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420692s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420584s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420707s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420573s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421200s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419850s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420638s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422785s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422633s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422800s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422619s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422663s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422739s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422507s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422666s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.428069s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422739s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423891s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423742s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424035s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423642s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423971s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423969s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432235s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423631s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424035s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423532s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.433358s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432342s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432808s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432315s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432649s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.433339s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432039s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.452632s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.481616s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432159s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.463775s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460836s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460811s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460614s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460928s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460959s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461551s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461524s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.486787s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460917s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.499431s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500322s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500926s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500393s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.501110s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500791s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.499987s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.501957s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500303s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.499968s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585707s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.604842s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584494s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585687s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.586034s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584794s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.786835s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585103s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585363s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585113s -1B [8192 counters 1048576 window_size]


==> IFQGraphs/results/epsilon_results/Updates/MyUniv1_Updates_epsilon.txt <==
./acc1 10000000 pairs took 0.405746s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.405749s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.405807s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404222s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404563s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404542s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.405711s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404209s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404221s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406792s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403376s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402338s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402411s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402250s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402214s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402136s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402998s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402117s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402236s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402405s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403469s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403297s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403267s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403412s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403349s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.410176s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404439s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403388s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403474s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403262s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407445s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406730s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406164s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406076s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.409901s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.487673s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.411975s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.408001s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406227s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406340s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.423460s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424565s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424398s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424417s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424424s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424281s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.425662s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.425832s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424191s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424306s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484941s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484310s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484228s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484955s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485080s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484791s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485042s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.496225s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484898s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.494201s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.754418s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.740600s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.743010s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.735653s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.743868s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.760196s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.743835s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.731858s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.757235s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.765396s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.917966s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.836418s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.919024s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.873544s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.934390s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.829912s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.908160s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.924586s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.920617s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.894363s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 6.035295s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.881030s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.960797s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.904215s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.909314s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.934511s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.891689s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.962890s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.907551s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.956693s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 22.578027s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 21.809144s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.458214s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 21.945161s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.307475s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.271496s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 21.924934s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.626032s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.320102s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.241164s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.404987s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402453s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401238s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401134s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401221s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.408478s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401234s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401315s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401648s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401240s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.399514s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399493s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399367s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399844s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399441s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399515s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399393s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399415s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399824s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399624s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.400726s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.407416s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400514s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400675s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.410543s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401007s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400488s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400867s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400519s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401726s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.402599s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404304s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404188s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.467104s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.403826s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404228s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404638s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.403972s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.403848s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.414167s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.428801s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.429354s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428843s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428698s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428187s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.430827s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428214s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428122s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.429628s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.436089s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.506348s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505531s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506490s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505640s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506375s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.508577s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505962s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506075s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505523s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506404s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.859196s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.869303s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.882724s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.855016s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.906266s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.853538s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.835933s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.866006s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.871507s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.841538s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 2.353599s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.420941s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.397129s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.419702s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.349274s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.411607s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.361306s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.360988s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.401820s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.420755s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 7.744678s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.902409s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.710581s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.909651s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.855079s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.753760s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.819677s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.780157s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.772357s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.910377s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 29.808119s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.864069s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.797368s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.909015s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.819270s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.914607s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.544794s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.006520s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.507212s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.385409s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357143s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357843s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357148s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357476s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357233s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.379468s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357319s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357472s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357178s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.495291s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354487s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355138s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354353s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354417s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354971s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354288s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354526s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354411s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354451s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354358s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364162s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364138s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.366134s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.411351s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.425054s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360147s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360274s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364277s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358795s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.369433s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360312s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364192s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364312s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364318s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364274s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364337s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364266s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362485s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364315s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360275s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364308s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364250s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364353s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364361s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364488s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363228s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364313s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364315s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.367132s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364270s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360222s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.367104s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.376895s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361446s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362100s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360825s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362127s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362192s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362275s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358588s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362577s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362904s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363876s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362959s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362413s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362640s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362965s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362539s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362347s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362455s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353385s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353714s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353075s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353045s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353662s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353110s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353037s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355441s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353122s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352944s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355344s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355288s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355184s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355159s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355295s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354949s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355154s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352843s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354633s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355012s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358193s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358162s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358227s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358304s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358157s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.359108s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356809s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358154s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358164s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358310s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420668s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421935s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420534s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420550s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420460s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420673s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.435103s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.448225s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424256s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420526s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418259s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418162s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461683s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418141s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418055s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418257s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418982s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419525s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418182s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418172s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419373s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419759s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419627s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419461s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423971s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419455s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423252s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419481s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419587s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.435848s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421380s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421186s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420607s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421140s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421323s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422037s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420756s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420636s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.431264s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420759s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422627s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422862s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423697s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422751s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.426488s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422976s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422698s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422673s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422620s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422940s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423841s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423918s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.479982s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423745s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424849s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.443270s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423506s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424086s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423672s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423954s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432438s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432346s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432434s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.433253s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432351s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.433765s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432660s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432621s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432336s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432177s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.470532s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.468479s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460843s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461023s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461054s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.558507s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.505154s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460745s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.468310s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460944s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500413s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500501s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.515726s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500273s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500042s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.499814s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500273s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500197s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500176s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500662s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584981s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.587691s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585910s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585480s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585432s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585215s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585358s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.583377s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585145s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585865s -1B [8192 counters 1048576 window_size]

==> IFQGraphs/results/epsilon_results/Updates/MyUniv2_Updates_epsilon.txt <==
./acc1 10000000 pairs took 0.509939s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404489s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404133s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404224s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404527s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404273s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404297s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404793s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.410397s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404862s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402091s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402161s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402245s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402103s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403592s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402086s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402346s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402226s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402142s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402067s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404478s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403322s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403501s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403336s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.409240s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.414862s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403441s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.401596s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403444s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403199s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406256s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407160s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406346s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.467033s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406152s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406736s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407025s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406517s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406247s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406183s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424110s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424236s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424349s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.426095s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.426073s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.423121s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424272s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424263s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424688s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.425859s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.632853s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485171s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484913s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485094s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.487218s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484355s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485186s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484756s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484554s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485143s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.741266s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.736220s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.737258s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.772702s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.738051s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.728792s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.731675s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.731381s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.745768s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.732393s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.871663s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.890112s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.758015s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.839327s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.868111s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.845966s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.839231s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.947686s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.897101s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.836324s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 6.058548s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.024946s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.076296s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.979422s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.108421s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.893788s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.986411s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.993925s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.931649s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.076941s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 22.244195s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.695687s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.348396s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.560716s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.303765s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.520013s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.003529s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.330522s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.571282s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.325085s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.402556s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.410042s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401160s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401236s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402565s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401394s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401143s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401487s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401149s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401265s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.399511s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.489620s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.400247s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.413449s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399352s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399457s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399557s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.400753s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399352s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.408289s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.401149s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400537s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401037s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401246s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401277s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400866s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400731s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.402309s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400937s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401085s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.404805s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.411934s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.461463s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.405371s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.405140s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404212s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404121s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404213s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404136s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.405213s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.429462s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428281s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428112s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428275s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428259s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428259s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428293s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428373s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428536s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428304s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.505900s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505792s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506973s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506093s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506571s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.509171s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506894s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506526s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506935s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506420s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.864760s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.855174s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.860094s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.887944s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.880038s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.872626s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.850150s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.868278s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.868704s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.867123s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 2.368220s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.381636s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.391215s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.390901s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.373921s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.416654s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.403352s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.363397s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.351887s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.388864s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 7.874885s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.771993s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.757560s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.879178s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.783445s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.923563s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.751213s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.730120s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.773646s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.704333s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 30.027840s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.578734s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.350427s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.914998s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.790600s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.608195s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.869476s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.501666s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.908766s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.670809s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357232s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357158s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356052s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357640s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357174s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357203s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357197s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.470802s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357220s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357607s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354395s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354535s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354417s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354911s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354550s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354347s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354734s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354433s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353258s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353252s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361393s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364211s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364266s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360263s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.376629s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360235s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364161s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362962s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363992s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364106s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364220s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360985s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358777s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364431s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361675s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360614s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360307s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364187s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361857s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364394s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364291s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362840s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364415s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364283s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361839s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364412s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360496s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362790s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363429s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.368740s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362214s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361999s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362226s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354415s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358941s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358197s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362135s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358255s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362105s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361803s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362589s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362528s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358530s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361449s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.359988s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357109s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362463s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364319s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360377s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362356s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.367232s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361962s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353028s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352918s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353470s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353563s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353106s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.367996s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353141s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.351938s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353863s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353121s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355281s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355102s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354101s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355307s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355101s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355110s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356482s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355225s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.365166s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358780s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358055s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358209s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358204s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358105s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358905s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358505s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358718s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358184s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421043s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447168s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420473s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421184s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420970s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421117s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420645s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421090s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.435998s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422275s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418238s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418466s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.425808s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419381s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.417974s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418130s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.433509s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418300s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418125s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418095s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419613s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419729s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420238s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419437s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419664s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419430s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419593s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419398s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.470611s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419605s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421734s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420714s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420608s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420702s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.434755s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.445498s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420742s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420610s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420797s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421456s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422727s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422859s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422668s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447692s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.435508s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423646s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422792s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422682s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422600s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.429106s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.430387s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424016s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423947s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424152s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423817s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423842s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423886s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423874s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424031s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424057s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432142s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.446278s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.433081s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432327s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432034s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432279s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432142s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432594s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432119s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432382s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460885s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460825s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460709s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460724s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.483354s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.465070s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460865s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.467328s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460663s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460839s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500492s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.512161s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500388s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.499990s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500125s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500329s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500180s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500329s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500071s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500523s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585066s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584743s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584786s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585416s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.586443s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584754s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.589819s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584910s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.596378s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.603449s -1B [8192 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Queries/MyChicago_Queries_window.txt <==
./acc1 10000000 pairs took 0.964206s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964361s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964044s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964211s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964512s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964011s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 1.125236s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964377s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.969277s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964353s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.969388s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963958s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964088s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 1.197422s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963805s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964145s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964056s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963981s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963556s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963005s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.960624s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960964s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961232s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961010s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.197826s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.966428s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960524s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961370s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.201914s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960975s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962146s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962054s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962106s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962537s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962434s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962274s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962090s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.028620s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962269s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962646s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.959285s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959898s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959810s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.199456s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960178s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960081s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959859s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960017s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.961010s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959971s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960208s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960073s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.959955s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960076s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960248s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.961119s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.959880s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960127s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960768s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.157569s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.958099s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 1.196286s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958168s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957806s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958991s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957791s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957967s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958043s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958532s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.959390s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958506s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.960150s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.987512s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958210s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.959093s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.964907s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 1.009388s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958222s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 1.011540s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958257s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.956597s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957185s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.992897s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957002s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 1.021657s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958689s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 1.025457s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957188s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957218s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957858s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.961542s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.981829s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961393s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961769s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961239s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 1.199369s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961422s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961281s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961521s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961782s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.958102s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.033013s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957483s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958821s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957694s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958763s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958824s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958172s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957654s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957455s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669517s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670050s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670110s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667444s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.677905s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.666900s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670190s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669640s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668410s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670008s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667650s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668401s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.670977s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.667614s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.666803s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668960s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.681427s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.676719s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.676939s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.670977s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.665795s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669145s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669097s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669420s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670896s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669717s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670170s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670540s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669311s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669903s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671737s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669302s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.671357s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.679682s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670415s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.753543s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670278s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670570s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670146s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670409s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.668968s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.752939s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.677826s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669687s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.668761s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.671192s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.668782s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669693s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669618s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670170s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669129s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.668787s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669238s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669036s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669152s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670064s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.678320s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.673709s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.752209s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.671406s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669411s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669162s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669636s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.682737s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669128s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670100s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.671701s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668645s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.663430s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670166s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670094s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.667776s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670973s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670892s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669931s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.677358s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.696919s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.672303s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.665760s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.677243s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669528s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670474s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670758s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.662803s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.671243s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.671290s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.671113s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670345s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.814573s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.673789s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669164s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.685199s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670427s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670005s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.677990s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669905s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.682627s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670996s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669543s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669206s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.677337s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669274s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.676405s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670042s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670033s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669064s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.676795s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668873s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669993s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.671519s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.217972s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217904s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.220832s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.238808s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217855s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.237070s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217936s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217902s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217921s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217924s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.224370s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219396s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.240549s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.220957s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.220209s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219429s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219483s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.233599s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219559s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219500s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219408s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219407s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.220068s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219456s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219471s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219522s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219464s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219400s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219593s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.224772s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219501s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219405s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.220884s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.224749s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219480s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219493s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219372s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219325s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219405s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219442s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219478s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219526s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219366s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219433s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.217976s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219411s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219343s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219435s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220889s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220995s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219146s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219330s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219298s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219171s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.240894s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219194s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220809s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219269s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219243s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219192s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219279s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219262s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219320s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220891s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.217583s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219267s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219127s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219313s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220849s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.225698s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219280s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.224470s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220086s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220778s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219184s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219343s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220926s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220901s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.240852s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220951s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.240887s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.229034s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219369s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219139s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219177s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219355s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219120s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.213467s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219263s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.227784s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219202s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219130s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219195s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219340s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.218354s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219320s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219304s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.217849s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219246s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219211s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219272s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219405s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219161s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219216s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219887s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219433s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219281s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220808s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220853s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219174s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.620682s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.627094s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617872s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619424s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.618632s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.616419s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.621252s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.625640s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619794s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.620758s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.585662s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.618065s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.587235s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585587s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.626345s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.613325s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585385s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585574s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585753s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585674s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.938355s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.773879s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775513s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.776205s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.776524s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775928s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.780397s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775428s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.814195s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.773947s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.771187s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.773297s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771794s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770812s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771676s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.794846s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.773211s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.855496s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771574s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771605s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.835972s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.838050s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834705s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.836279s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834980s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834976s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834754s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.856307s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835367s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834875s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835285s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.839664s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835890s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835411s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.836346s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835494s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835193s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835587s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.838230s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.842221s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.803422s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.808073s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803247s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803559s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803535s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.804949s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803084s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803330s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803059s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806942s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.808007s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805259s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805641s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.808962s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805011s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.814288s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805481s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.861109s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.812073s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.804759s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.791658s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.792219s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790648s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791561s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791135s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791190s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.794600s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.871631s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791185s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790583s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791292s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.788642s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790443s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.791170s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.831684s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790569s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790656s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790391s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789234s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790568s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.792095s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792498s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.873086s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793037s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793650s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793058s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792227s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791160s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793302s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792501s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Queries/MySanJose_Queries_window.txt <==
./acc1 10000000 pairs took 1.094274s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964733s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963789s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963997s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963994s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964374s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964120s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 1.197378s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963335s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964366s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963924s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964512s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 1.134626s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963622s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963986s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964181s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963993s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964099s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964106s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963808s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.960956s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961948s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.197882s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.992323s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961001s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962145s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.148886s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.052186s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960960s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960922s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.963583s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962173s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.963443s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.147574s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962250s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.003584s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962246s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962180s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962021s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962374s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.960025s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960007s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.961396s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959999s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960969s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960137s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.963805s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959600s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959821s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959893s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960920s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.961567s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.198605s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960226s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.961038s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960031s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960561s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960020s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960866s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.961773s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.958054s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.960470s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957870s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957775s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958177s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.965074s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.959186s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.955166s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.959389s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 1.085145s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.959817s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 1.204768s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 1.215831s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958447s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.957983s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.959384s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958673s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958250s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958345s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.959869s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.957290s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958414s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958165s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958665s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957099s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958539s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957245s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958454s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957158s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958019s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.961316s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961500s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.971980s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 1.199543s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961347s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961378s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961695s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961245s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.962782s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 1.071320s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.959559s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.011343s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958652s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957685s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957679s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958024s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959194s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957974s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959837s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957880s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669566s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669305s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.678377s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669880s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.674420s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.672047s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668415s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.675833s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668853s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668484s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669043s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.666119s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.676507s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668887s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.688332s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.669830s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.678428s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.669343s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.670067s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.677572s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.670622s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670494s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.691004s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670232s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670761s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671828s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.677441s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669856s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670954s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.678168s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670093s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.677979s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669682s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.678090s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.677668s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.671348s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670004s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669454s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669896s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.677806s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670179s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669741s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.668717s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.671462s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.662890s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.678117s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.672696s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669872s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670270s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669249s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.675664s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.665806s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.676491s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670198s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.677332s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.671675s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669702s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669664s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669906s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.671006s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.666303s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.667808s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668262s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668665s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.893608s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.677257s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668184s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669781s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670379s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668503s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.667457s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669350s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669328s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669215s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.672644s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669715s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669275s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.663669s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669439s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670922s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669837s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669116s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.677116s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.668950s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.676328s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670691s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.671532s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669228s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669741s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670490s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669880s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.668795s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.668699s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670293s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670814s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.678510s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670199s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.677385s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670432s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670959s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.674645s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670438s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.677520s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670147s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670861s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669859s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669208s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670203s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.667593s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668984s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.235947s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217909s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.238947s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217859s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.219081s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.218295s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.218109s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217940s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217907s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217891s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.219504s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219483s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219465s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219516s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219466s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219479s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219335s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219431s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219491s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.229491s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.220929s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219409s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.220984s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219568s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219514s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219482s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219497s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219548s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.220988s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219725s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.235682s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.237922s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219488s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219470s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219454s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219507s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219198s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219452s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219481s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.240613s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219633s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219460s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.221015s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.240582s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.243588s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219468s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220909s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219656s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219427s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219517s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220874s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220115s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220845s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220815s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219273s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219435s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219198s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219143s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219302s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219631s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219181s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220872s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220939s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219371s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219205s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220857s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219299s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219232s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219266s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220800s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219351s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219384s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220789s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220891s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219269s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219259s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219263s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220836s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219350s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219205s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219252s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.220886s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219054s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219830s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219565s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219400s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.224773s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219206s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219256s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.220975s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219091s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219224s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.220957s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219295s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.227914s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219923s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219332s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219909s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219301s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219103s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219170s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219350s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219161s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219171s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220871s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219433s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219198s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219316s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219308s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219324s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.622724s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.618112s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.616921s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617348s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617880s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.625280s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.616867s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.641250s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.663347s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619610s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.586804s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586069s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585278s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585816s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585817s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585260s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.600142s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.588568s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586956s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585579s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.776586s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774689s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.789878s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.773734s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.776373s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774839s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.773703s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.773310s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774973s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775910s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.800144s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.772073s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770909s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770162s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.787391s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.769818s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.769438s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771366s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.803145s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771098s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.834779s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.852435s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835982s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.866853s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835875s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835583s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835443s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834541s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834373s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835012s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.848174s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.844002s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.874545s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.836044s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835726s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835893s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.934154s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.852704s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835438s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.863188s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.803242s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803653s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.807477s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.804004s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.807372s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.807168s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803613s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803974s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806206s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806526s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.804895s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.845479s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805059s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805149s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805631s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.809318s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.804943s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.809414s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805008s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.811525s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.792246s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.792009s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791688s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.792987s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791692s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.848582s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790788s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.803139s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791120s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791826s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.829775s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790783s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789626s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789339s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.810352s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.794480s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790396s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.830218s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789414s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790212s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.807166s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792197s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791817s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.798766s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792147s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792040s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.832467s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791992s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.804856s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.813408s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Queries/MyUCLATCP_Queries_window.txt <==
./acc1 10000000 pairs took 1.197192s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963949s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964160s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.965432s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 1.044796s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963760s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964017s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 1.113976s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963945s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 1.138783s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964017s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964180s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963892s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964442s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964278s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.965161s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963931s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.965045s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963965s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.962679s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.960918s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961066s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961185s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.096748s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960842s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962902s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960864s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.197710s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961282s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961047s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962284s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.997958s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.963950s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.083027s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962404s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962363s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962236s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962502s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962022s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.201592s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.960059s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959728s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960407s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960378s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.178197s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960183s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959842s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960334s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959943s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.173029s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960196s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.959710s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960373s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960313s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960110s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960241s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.962796s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.198581s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960382s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960510s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.016058s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957901s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957865s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.966804s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.960647s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958375s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.967049s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958251s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.964670s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.960367s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958256s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958649s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958479s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958388s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.959539s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.959104s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.959598s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958738s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958635s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958772s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958641s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958282s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.959168s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957154s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957059s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957719s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958220s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957302s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 1.191741s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957550s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.964757s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961374s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961287s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.962201s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961521s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961314s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.962538s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961365s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961607s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961209s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.957990s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.165909s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958157s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.198957s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957841s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.196100s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957865s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.195964s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957670s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.127223s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.683512s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.671647s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668524s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667879s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670137s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.671329s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667325s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.877360s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669670s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.666966s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.671269s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.781943s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.669287s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.867691s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.672745s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668752s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.673989s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.671589s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.671930s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.673352s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.670032s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.679372s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.673169s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.663478s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669813s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669132s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.662468s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671593s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671066s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670538s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.672547s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670107s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670769s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670739s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669509s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.673397s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.678001s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.678001s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.678222s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670359s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669105s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.686072s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670503s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.678300s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670383s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669948s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.671352s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669947s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669711s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669625s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.677637s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.671332s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.675501s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670701s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670622s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.678301s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.668720s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670319s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.678859s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670362s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669165s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669128s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670868s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.661916s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669029s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669780s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669807s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669336s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.677615s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669069s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.677864s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.676198s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.660848s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.668512s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670434s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.674323s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.667708s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.671130s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.678464s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.714063s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669961s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.671130s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669869s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670444s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.671997s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670948s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670799s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.671094s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669621s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.678192s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.668855s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.675941s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669958s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.678424s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669809s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669641s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.673491s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670401s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.672025s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670093s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.666375s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668957s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669745s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.675028s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668685s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.676999s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670518s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.677400s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.671161s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669489s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.217918s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.222492s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.218125s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217999s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217875s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217916s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.220793s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217871s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217922s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217860s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.220965s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.237901s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.220243s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.238065s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219489s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219464s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.239815s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219467s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.229731s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219588s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219392s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219425s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.220940s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219482s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219399s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219286s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219462s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219552s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219512s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.221033s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.240549s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219294s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219426s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.221525s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219613s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219427s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219468s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219483s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219520s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219380s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.220822s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219446s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219613s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220962s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219461s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219621s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219445s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.222301s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220225s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.226887s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.240783s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219248s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219269s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220477s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219203s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220829s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.224578s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.222995s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219255s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.212942s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219250s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219203s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219248s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.222108s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219302s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219220s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220847s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.217682s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219329s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219282s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219237s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219136s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219309s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219216s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219267s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219246s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219259s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219206s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219278s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219295s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219143s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219137s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219262s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219370s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219230s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219246s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219202s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219112s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.220844s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219377s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219176s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219238s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219306s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219369s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.220844s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.222309s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.224411s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219210s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219335s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.233530s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.342828s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219331s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219263s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.225054s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220799s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219248s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219245s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219216s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220793s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219370s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.619627s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619178s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619294s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.620174s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.618952s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617999s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.618855s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619676s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617368s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619867s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.588590s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585689s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586935s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586105s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585421s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585803s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.613655s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585586s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585201s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.618884s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.780348s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775155s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.782084s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774800s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774263s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775711s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774057s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774492s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774060s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774980s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.770893s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770782s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770400s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.769927s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770582s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.772546s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770658s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770993s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771200s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.773219s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.834733s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834447s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834773s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835356s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834601s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835255s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835550s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.867489s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835253s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834889s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.876214s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835965s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835448s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835532s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835321s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.837323s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835453s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.836710s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835378s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.836707s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.859785s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.805096s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.804439s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.805581s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.805127s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803311s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803618s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806266s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803283s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.805274s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806170s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805188s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.809169s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.804964s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.808235s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805082s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.807565s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.857816s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.804819s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.813010s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.790319s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790347s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790220s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.787996s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791759s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791258s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790617s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.792641s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790362s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790411s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.807721s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789985s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790850s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.791097s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790362s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.787048s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.788908s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789301s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789690s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.812675s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.792921s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793247s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792134s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791256s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791673s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793009s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791919s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791599s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.824162s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.795507s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Queries/MyUCLAUDP_Queries_window.txt <==
./acc1 10000000 pairs took 0.964154s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964191s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963827s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963142s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964290s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964237s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964285s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963468s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964087s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963928s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963945s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.968740s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963768s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964178s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963853s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964194s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963989s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964591s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 1.188365s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963927s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.960931s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.967630s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.197009s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961035s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960968s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961128s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961178s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.175460s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961099s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962109s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.957871s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.197096s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962175s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962243s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962065s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962884s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962016s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.199652s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.006891s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962227s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.959882s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959948s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959921s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960055s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.962169s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960287s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959723s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.166271s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959969s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959852s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960221s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.959928s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960452s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960109s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960351s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.961399s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.142660s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960972s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960409s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960015s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.958115s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 1.058835s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957933s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958502s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958028s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958014s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958597s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957879s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958341s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957745s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958543s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958392s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.956869s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958601s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958626s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.959622s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958433s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958209s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958613s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.957905s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.957874s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.956791s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957131s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957088s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957094s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957094s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.956971s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957053s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958165s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957361s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.962550s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 1.081923s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.963104s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 1.051281s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961255s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961410s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961542s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961672s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961156s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961212s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.957641s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957983s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957824s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957872s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957684s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958215s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.195799s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960352s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.195994s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959282s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669599s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.672620s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670946s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669265s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668654s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670351s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668207s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670430s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667717s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.673563s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.683849s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.678391s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.672010s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.675244s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.669067s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.666478s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668346s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.851200s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.666233s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.670395s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.679862s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669354s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.678081s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671512s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669757s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.810559s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671377s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671922s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669429s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670314s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.672261s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.872231s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669951s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669130s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.677771s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669903s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670246s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669387s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.668151s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669960s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.668371s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670310s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.672829s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.668221s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669594s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669960s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670546s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670231s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669172s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670391s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670761s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669355s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669485s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.674591s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.674975s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.693386s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670855s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.676647s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.675811s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.671349s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.667932s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669038s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.667700s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668699s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668991s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669179s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669316s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669109s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.667286s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.667902s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.663596s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.674302s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.693457s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.677351s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.678004s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.667959s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.667901s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.677575s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670816s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670417s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.676965s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670011s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.664362s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669489s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669602s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.682399s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669278s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.764924s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669338s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670640s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.676791s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.672682s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.676078s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669333s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.668760s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669407s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.668782s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.673354s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.667154s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.676837s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670734s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.677084s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669288s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.690843s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.770470s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669790s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670317s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670982s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.687363s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669027s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.227230s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217919s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.239140s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217937s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217954s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217007s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217911s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.221345s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.218068s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217848s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.219475s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.217792s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219669s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.220821s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219482s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.220870s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219564s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219597s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219690s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219430s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.240502s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219448s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219473s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.220757s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219491s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219379s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219445s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219483s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.227558s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.220954s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219582s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.239034s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.217996s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.224024s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219519s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219482s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219519s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219406s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219552s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219417s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219461s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219514s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219451s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220882s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219427s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219446s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219456s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.218033s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219495s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.217991s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219309s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220938s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219233s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219323s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.240950s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219230s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219240s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219256s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219145s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219213s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219187s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219392s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.213046s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219182s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219241s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219355s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219172s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.217657s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219186s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219275s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219208s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219165s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219164s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219300s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219244s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.214469s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219442s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219079s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219191s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219134s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219237s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219268s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219293s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.224437s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.220796s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219130s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219364s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.220813s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219364s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219178s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219142s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219095s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219844s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219155s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219299s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219048s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219244s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219548s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219185s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219132s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219262s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219068s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219335s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220858s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219176s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219522s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219306s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219152s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219224s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219129s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.716612s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619917s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617118s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.696146s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.618868s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617583s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.620565s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.660488s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617653s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.641772s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.585969s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585359s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585279s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586894s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.587396s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.591052s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586761s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.587157s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585696s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585335s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.775851s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775809s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.773334s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.776932s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775160s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775044s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775590s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.779411s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.770893s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775696s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.812056s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771083s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770714s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770719s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770590s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.772304s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770265s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.769577s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771222s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.772116s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.836777s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.836140s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835874s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.838938s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835057s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835922s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835156s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.837461s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835133s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834642s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.836227s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835341s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835687s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.836292s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835089s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.838531s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.841361s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.836513s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.875307s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835085s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.804996s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.892451s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.807392s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.804212s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803358s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.807127s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.804632s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.808174s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803596s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.807178s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.813994s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.811175s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.835011s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805371s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.806444s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.827441s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805246s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.809408s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.829678s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805460s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.800480s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791907s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.793210s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.841360s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.822450s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.792128s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.792467s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791372s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791155s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791636s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790466s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790467s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789651s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790344s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.791375s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.792303s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.831267s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789268s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790962s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790679s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.793779s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793184s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792097s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791351s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793183s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791430s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792445s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791939s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791832s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792933s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Queries/MyUniv1_Queries_window.txt <==
./acc1 10000000 pairs took 0.964300s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964101s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.965523s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964178s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963883s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.958564s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964122s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964097s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964000s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964155s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.991911s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964098s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.965020s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 1.061165s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.965138s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.986308s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.965262s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963871s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964156s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 1.197034s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.960752s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961385s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961010s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961294s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.995731s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961032s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962566s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961380s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.195373s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961005s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962384s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962238s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962508s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962176s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962410s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962359s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962256s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962339s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.989705s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962643s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.959887s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959815s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959792s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.010317s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959746s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960682s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959807s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.197929s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.971094s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959726s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960397s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.001141s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960067s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960268s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960921s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960003s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.199355s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.967024s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.962188s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960204s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.957916s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.959397s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.965037s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958815s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957896s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 1.135575s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958215s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958317s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958217s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957974s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958376s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958245s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.954376s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958274s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958283s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958992s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958479s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958298s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958521s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958149s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.957649s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.959836s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957098s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957284s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957085s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.956950s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.956855s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957226s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958758s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957233s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.961151s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961482s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961429s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961250s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961310s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 1.205962s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961202s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961433s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961749s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 1.106790s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.957888s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.060302s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957752s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.035923s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957826s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958189s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958157s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957963s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957771s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954235s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670756s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.672338s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.673983s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.665873s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668197s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667654s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667485s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.784575s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668745s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669026s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667992s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.669125s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.673813s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.727298s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.682803s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.667339s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668666s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668647s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.673302s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.671077s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.677638s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670808s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671220s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.677446s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669451s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670194s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.675165s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669657s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669898s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.679404s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670829s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669726s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.677801s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669487s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.672343s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670442s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.679918s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670189s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.676362s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.683131s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669485s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669364s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670657s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.677422s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670746s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.820322s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.675971s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.668759s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670066s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.665975s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670614s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669555s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.680007s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.658841s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670893s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669062s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.678601s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670466s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.667536s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670839s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669988s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.672881s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668785s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669071s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669512s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668578s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670355s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.677304s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669712s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.673178s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669491s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669301s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670996s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.677424s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669522s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669221s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.668663s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669788s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.678977s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669713s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.668853s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669357s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669491s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.805910s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.678498s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669683s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669725s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669837s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670478s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.677759s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670695s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.667779s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.676931s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669232s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.663492s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.678734s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.668644s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.672040s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669439s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.678088s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669876s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669835s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.665593s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669881s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668744s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.680482s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668865s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668738s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668881s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.679293s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.217852s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217888s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.220705s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.227869s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.220760s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217896s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217868s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217889s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.219077s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217863s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.219471s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219373s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219403s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.221032s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219372s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219350s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219510s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219504s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219560s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.240540s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219554s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219566s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219500s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.229271s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.220883s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219623s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219465s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.221150s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219626s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219446s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219510s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.220941s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219470s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219692s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219435s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219488s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.240717s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219354s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.222882s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.221970s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219568s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.221007s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220957s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219473s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219427s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219329s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.229329s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219565s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219405s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219462s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.250154s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219295s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219285s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219309s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.221245s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219446s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.229942s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.221224s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.236905s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219217s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.240933s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219223s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220803s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219133s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220819s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220526s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219427s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219487s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219216s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219324s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219247s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219236s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220896s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219521s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219147s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219204s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219578s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219491s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219193s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219250s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219172s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219517s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219258s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219269s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219268s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219318s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219262s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219281s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219297s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219320s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219366s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219309s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219411s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.224477s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219225s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219308s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.221520s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219333s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219170s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219236s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.220865s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220913s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219144s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219184s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219155s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219333s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219154s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219273s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220795s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.226518s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.646645s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.620469s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.625018s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617234s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619942s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617831s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.621742s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.623999s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.622368s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.620491s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.586407s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.584739s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586943s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.584910s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585502s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586628s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585511s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585767s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585947s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586073s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.774880s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775842s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.772747s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774354s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774191s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774970s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.778851s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774714s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775775s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.776927s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.770285s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771169s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771148s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771843s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.786788s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770932s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.773148s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770582s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770385s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.772381s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.836097s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834931s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.843298s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835069s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834913s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.836389s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834881s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834731s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835677s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835029s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835434s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.859371s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835832s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.893231s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835413s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835154s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835769s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835579s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.859069s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.837353s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.836548s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806872s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806636s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.804432s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803636s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.807484s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.843809s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.809272s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806353s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.814681s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.808184s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.809919s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805440s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.829871s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.806367s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.806777s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805170s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805038s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.845230s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.806253s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.792111s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790538s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790717s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790151s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.793395s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791262s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.831034s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791070s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790916s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.849929s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791648s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.807311s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.791406s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.791629s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.832520s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790263s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789828s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.830290s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.791515s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789040s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.793384s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791813s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.796282s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792212s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.805042s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791538s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791941s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791945s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792243s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.872735s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Queries/MyUniv2_Queries_window.txt <==
./acc1 10000000 pairs took 1.022601s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964222s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964193s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.967925s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964264s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 1.199844s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.965411s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964153s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964155s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963672s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.962682s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963797s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 1.048531s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963796s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964254s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963946s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963946s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964398s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 1.196922s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.965173s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.961980s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962086s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.137399s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961865s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960915s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961665s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.200286s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961418s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961057s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961170s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962181s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962341s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962242s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.961956s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.025774s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962481s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.963331s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962376s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962369s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962214s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.960419s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.961117s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.961095s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959862s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960168s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959958s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959807s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.956131s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959760s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.060068s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960062s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.959923s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960864s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.956691s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.198580s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960155s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960421s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.111217s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960307s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960031s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.958155s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958211s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958432s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957995s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.956603s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958113s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958382s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958053s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958493s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958455s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958547s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958227s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 1.147625s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958567s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958681s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958415s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958224s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958593s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958351s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958538s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.957146s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957010s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 1.031526s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.956973s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957121s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957077s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957077s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957254s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957232s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957061s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.961342s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961250s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961441s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961303s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961363s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 1.168849s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961601s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961589s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961389s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.962289s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.957997s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958045s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957560s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958265s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957705s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957811s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957590s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957872s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957924s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957924s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.776849s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669327s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667963s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670560s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668872s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668344s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669398s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667448s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669642s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.676721s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669535s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.670909s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.670703s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.669744s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.667122s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.676161s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.667529s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668257s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668254s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.667430s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.663249s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.668470s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.679825s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.678999s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.668300s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669370s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671464s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.665224s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670740s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671031s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.677983s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.678001s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670347s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669281s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669635s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.671341s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.678382s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.678270s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.677434s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670105s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669940s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670241s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669815s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669776s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669662s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670578s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670378s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.676834s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.677522s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669085s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.677478s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669990s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.677531s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670086s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.676419s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669673s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.676226s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669245s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669354s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669360s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669880s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.763975s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670874s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670520s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668879s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669220s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669007s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669693s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670558s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668829s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.665157s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670226s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669684s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670660s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670338s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.676901s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670234s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.687894s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.664912s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669154s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.671255s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.663206s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.683949s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669856s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.868071s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669573s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.671159s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.665793s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669625s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.663068s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.663895s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669441s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.668594s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670310s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.810270s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669562s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.794118s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.676935s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.667821s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669177s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669343s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.677182s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669639s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669353s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.688334s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668714s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.896019s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669514s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668661s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669840s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.217916s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217978s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.218323s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.220833s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217946s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.239139s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217857s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.220791s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217906s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.237855s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.221002s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219401s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.240548s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219412s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219540s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219352s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.224266s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219395s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219563s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219439s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219490s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219440s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219460s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.221242s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.221008s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219504s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219427s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219372s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219585s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219572s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.222036s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.220877s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.220945s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219513s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219428s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219425s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219346s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219459s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.217746s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.220885s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.220828s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.221466s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.233568s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219447s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219433s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219816s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219390s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219362s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220993s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.225899s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219169s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219261s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220822s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.222289s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220811s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220775s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219274s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219407s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219200s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219148s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.223633s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219251s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219306s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219256s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.213050s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219996s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219241s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219228s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219219s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.222305s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.221932s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.224019s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.228232s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219215s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220179s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219208s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219347s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219216s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219222s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219353s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220307s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219227s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219273s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.220834s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219248s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.220858s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219238s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.220786s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219160s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219159s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219109s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.226292s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219227s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219316s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.220913s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219285s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219432s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219245s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.220966s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.220947s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219685s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219277s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219137s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219314s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.223916s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219255s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220737s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220453s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219187s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219171s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.618658s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.620154s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.643648s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617313s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619774s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617358s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619184s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.623937s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.622799s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617665s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.585282s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585575s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.594868s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585456s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.644455s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586930s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586171s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586253s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.618960s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585430s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.779923s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774298s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775151s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.773489s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.773543s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.777718s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.776103s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.776106s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.776344s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.777768s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.770614s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.775279s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771231s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.774963s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.772051s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770868s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771977s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.812102s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.773016s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771146s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.834925s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835355s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834964s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835037s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835776s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.836649s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835348s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834218s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.833159s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.841423s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835163s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835699s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835646s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.838607s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.836867s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.834757s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835441s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.838610s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.837208s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.839729s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.805085s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806816s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803917s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803361s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.804549s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.815377s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.805197s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803540s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.805438s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.805369s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.805810s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.836841s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.808254s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.806002s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.804944s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.808520s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.806931s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805181s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.808102s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.841345s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.792369s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.879919s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790622s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.798714s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.792854s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791409s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791509s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790785s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.792082s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791690s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.789427s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790501s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789291s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789927s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789486s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.788794s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789226s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789428s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.792516s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789771s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.792908s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.794203s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791824s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792280s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791143s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792329s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.796156s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.841366s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.790767s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791436s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Updates/MyChicago_Updates_window.txt <==
./acc1 10000000 pairs took 4.634029s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.824729s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.885213s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.645744s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.640788s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.821978s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.770216s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.639211s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.829312s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.827509s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 3.718192s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.716410s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.718114s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.734053s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.733702s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.827099s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.721553s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.858946s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.857513s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.859069s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.404356s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.435768s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.459097s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.334200s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.435907s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.342325s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.382880s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.374967s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.349244s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.393509s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.889475s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.879156s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.883119s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.944396s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.892991s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 2.021452s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.912598s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.921459s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.924457s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.902332s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.689968s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.744087s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.654655s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.674778s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.719983s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.751697s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.666630s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.708179s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.635136s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.696359s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.018278s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.020219s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.046674s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.018959s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.043862s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.015699s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.029674s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.066933s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.016870s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.042021s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.741058s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.738804s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.805837s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.730929s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.735200s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.735418s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.728852s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.742628s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.744599s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.726095s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.573518s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562250s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564623s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563878s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562633s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564260s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563084s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562539s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563112s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.568397s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.476151s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.479941s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.477266s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.477521s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475649s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475283s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476289s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476759s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476103s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474728s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.435765s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.463053s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434990s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434081s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434953s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434783s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434792s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434713s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.436791s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434812s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.415599s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.416113s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.423416s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.417249s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415848s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415539s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415647s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.419758s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.417079s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.420790s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 5.300585s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.294893s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.293810s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.284575s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.302653s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.282871s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.313719s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.292609s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.287471s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.335840s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 4.511900s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.588548s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.545436s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.592856s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.510777s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.603535s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.565363s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.657727s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.582705s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.633466s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 5.744696s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.739512s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.421680s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.685799s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.511855s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.787800s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.734349s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.304750s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.732131s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.804971s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 3.080547s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.084161s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.095085s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.925743s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.073881s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.079820s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.040996s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.082605s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.079298s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.927382s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.439191s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.497191s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.495977s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.430488s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.472351s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.506682s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.465060s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.501211s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.491283s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.502961s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 1.386026s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.440216s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.431895s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.414280s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.450262s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.445510s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.372897s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.436356s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.437473s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.425218s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.895858s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.915018s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.895116s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.934387s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.904684s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.909406s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.915725s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.925412s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.872335s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.927664s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.627983s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.625879s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630107s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.634437s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.655363s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.639112s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.629981s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.629955s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.645865s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630317s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.505977s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505890s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505661s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505918s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506075s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506503s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506227s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505731s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.551736s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505933s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.447727s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.451601s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.450787s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447858s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447723s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447925s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447993s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447694s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448081s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.449082s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.420178s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420254s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420377s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420273s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420327s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.419621s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420232s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420243s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420151s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420171s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.472602s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.405092s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411727s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411627s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410630s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410891s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.416979s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.412103s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411917s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411010s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.381277s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.382382s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380883s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381446s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.384878s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.382216s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381607s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380661s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380762s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380759s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.367333s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367481s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.370978s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367683s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367642s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367587s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.368022s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367385s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367709s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367288s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.384532s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377884s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378119s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377994s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378265s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.372875s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377975s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377930s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.356615s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.376818s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.362329s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.368981s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365759s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365322s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.368482s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365537s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365576s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.379527s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365543s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365691s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.354735s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359444s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359484s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.358715s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.360873s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.350836s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.361849s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.364837s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359836s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.362805s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.355675s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.360640s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355710s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.359297s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355662s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355675s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355802s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.352698s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.360813s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355878s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.354732s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354403s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354402s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354453s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.349852s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.356810s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354115s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.355158s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354541s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354406s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.353832s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353880s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353777s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353806s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353922s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353853s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353988s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353857s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.358190s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.358830s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.374235s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353801s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353258s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353363s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353344s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.363054s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353417s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353548s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353916s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353367s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.357754s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353145s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353162s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.349720s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353262s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353165s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356188s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352734s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353221s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353155s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.782304s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.787404s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.783175s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.801756s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.791331s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.785532s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.781239s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.795517s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.795366s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.784328s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.780488s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.661517s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.774734s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.693211s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.664085s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.657243s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.661876s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.662282s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.663468s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.661890s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.228423s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.233493s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.233822s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.233985s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.218907s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.251708s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.231463s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.232377s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.225711s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.226798s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 0.824323s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.835212s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.848305s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.842365s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.835594s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834355s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834696s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.855768s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.831761s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.831373s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.678800s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678258s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.677687s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.681514s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678463s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678636s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.679097s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.685553s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678674s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678898s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.556743s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547390s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547284s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.548446s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.548143s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547397s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.548624s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.549288s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547671s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.549001s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.483731s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.489600s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484261s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483988s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483890s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.486401s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.492516s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484327s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.491498s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484137s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.449620s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449508s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.464219s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.457132s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449709s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449811s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.450799s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.454153s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449649s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449683s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.423561s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423666s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424327s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424067s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423556s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.417772s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.432565s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.427759s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423813s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424074s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.416369s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.417101s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416235s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416373s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416534s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416031s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416654s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416702s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.420404s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.434997s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.413833s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414639s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413862s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414445s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413732s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.429353s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414572s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413784s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413800s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413645s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Updates/MySanJose_Updates_window.txt <==
./acc1 10000000 pairs took 4.646270s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.637691s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.690478s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.816037s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.641194s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.827292s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.632235s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.818447s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.635536s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.829024s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 3.724390s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.831200s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.717848s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.725094s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.714709s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.732428s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.811431s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.763884s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.721290s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.829158s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.425101s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.354780s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.523665s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.414575s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.406918s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.434305s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.453988s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.396493s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.566506s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.448622s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.941801s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.885105s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.918055s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.901447s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.945731s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.886095s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.920777s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.909528s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.959768s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.899921s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.690677s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.647620s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.692566s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.731892s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.692366s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.639182s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.651228s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.717042s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.618553s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.700148s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.014033s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.033344s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.053077s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.047432s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.020204s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.152569s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.028163s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.114666s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.020775s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.047792s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.729815s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.822631s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.743238s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.727515s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.726532s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.729856s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.740010s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.740559s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.729460s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.729112s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.570792s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563471s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562846s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.569149s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562183s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.559735s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562972s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.565176s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562314s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562764s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.549922s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.477319s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.478342s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476169s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474167s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.481025s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474472s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.477015s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475763s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476725s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.434717s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.437777s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.472554s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435145s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435565s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435232s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.436778s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434890s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.438165s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435207s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.420895s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.416456s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415713s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.419445s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.417548s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.621091s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415792s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.417829s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415633s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415615s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 5.297316s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.273810s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.290146s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.294256s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.282948s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.289033s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.301826s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.347404s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.313830s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.285866s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 4.470752s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.569889s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.462168s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.543223s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.486799s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.556044s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.507815s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.559547s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.488859s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.615290s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 5.773324s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.950406s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.732698s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.753215s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.768992s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.660375s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.631962s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.744971s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.521039s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.704193s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 3.105196s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.058891s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.053565s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.978244s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.050332s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.047044s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.861420s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.070477s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.046794s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.875842s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.490393s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.414667s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.462747s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.495057s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.479661s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.505359s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.491697s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.422642s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.415076s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.513282s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 1.391125s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.464050s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.432618s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.399513s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.451902s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.419533s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.394978s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.414610s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.385636s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.347581s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.940465s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.880812s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.924230s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.869542s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.901429s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.908485s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.895991s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.925901s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.889627s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.911206s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.629046s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.635816s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630070s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.626270s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.635524s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.629076s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630362s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.628723s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.629909s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630165s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.505142s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505592s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505490s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505774s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504635s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505873s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504720s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504555s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505684s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506822s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.447605s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447793s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447597s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.450527s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447592s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447633s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447797s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447810s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447707s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447809s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.420269s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420157s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.419723s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.421308s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420173s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.435690s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420031s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420071s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420109s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420241s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.411939s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410730s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.412018s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411053s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.412366s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411648s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411594s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411703s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410964s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410996s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.384913s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381487s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380768s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.383316s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381515s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381428s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380614s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.401126s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381484s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381454s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.367716s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.390940s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367607s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.377949s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367444s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367415s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.368963s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367358s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.378510s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367907s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.377993s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.382552s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377786s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377964s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378642s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378392s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.387812s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.393382s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377774s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378034s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.365884s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365651s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365775s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365555s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.371468s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365599s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365479s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365391s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365787s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.361977s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.359513s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359289s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359331s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359303s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359347s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.371425s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.371949s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359130s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359290s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359374s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.355568s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355599s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355699s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355628s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355714s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.358993s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355684s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355693s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355744s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355649s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.354482s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354631s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354529s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354382s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.425594s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354429s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.359401s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354430s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354795s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.358436s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.360804s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.349134s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353700s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353808s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353913s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353707s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.356800s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.354078s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353889s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.358980s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353295s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.374204s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353621s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.362027s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353349s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353383s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.356814s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353262s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353319s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353332s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353160s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353302s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363317s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354151s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353253s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353192s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353186s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355889s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353244s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.349986s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.799416s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.784297s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.809568s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.796456s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.789411s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.796025s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.787946s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.791375s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.795880s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.802729s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.824092s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.668101s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.659116s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.660351s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.665687s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.664268s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.662622s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.663259s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.668918s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.916110s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.223473s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.266881s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.232790s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.245872s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.231607s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.234408s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.243704s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.231991s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.273624s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.230426s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 0.831467s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834266s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.101855s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834344s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.835704s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.832786s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.836362s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834312s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833325s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.839706s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.678132s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.686885s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678946s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.679028s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.679315s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.677736s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.697225s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.685111s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.687402s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.766457s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.574102s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547712s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.549877s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547371s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.550990s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547028s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.552161s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547192s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.557005s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.549035s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.484708s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484249s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484562s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.491649s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484038s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.488066s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484010s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484548s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484203s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483991s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.450003s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.450323s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449945s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449774s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449662s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.451540s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.447871s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449856s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.537084s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.457206s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.423854s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423553s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424817s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424334s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424713s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424100s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424899s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424664s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423555s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424502s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.416426s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.417104s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416385s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416354s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416655s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416673s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.417127s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416348s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416570s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.420101s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.414757s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414390s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413738s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413783s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413832s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414186s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414464s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413635s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413659s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413842s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Updates/MyUCLATCP_Updates_window.txt <==
./acc1 10000000 pairs took 4.934075s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.822508s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.718297s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.845469s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.609951s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.730509s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.706006s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.825928s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.639453s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.816850s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 3.798786s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.915854s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.702636s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.950370s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.717475s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.724293s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.873615s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.662961s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.870857s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.694154s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.682151s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.526658s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.229480s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.461354s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.404676s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.512308s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.371556s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.291476s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.370153s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.453876s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.812349s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.918400s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.903515s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.876295s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.873262s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.895545s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.902216s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.916864s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.910774s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.815899s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.652867s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.737983s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.637541s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.718778s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.695827s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.699743s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.716696s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.714392s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.687729s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.688305s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.014643s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.052068s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.051699s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.033388s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.042050s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.022455s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.015075s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.016642s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.054013s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.065307s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.728521s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.725776s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.742171s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.732107s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.737859s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.730127s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.739687s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.728962s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.729892s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.730683s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.563120s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564967s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.566478s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562769s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564684s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.566256s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564518s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562986s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.565588s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562426s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.475251s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475611s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475835s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475837s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476567s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.479929s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475965s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475895s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.478365s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476586s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.434388s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435122s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434638s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.430811s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435323s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435043s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.441430s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.437242s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435798s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434990s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.415551s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415831s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415795s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.417164s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415666s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415460s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.540297s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.416172s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415413s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415669s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 5.322060s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.270995s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.286998s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.279244s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.292112s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.295057s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.292401s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.283530s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.283513s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.289009s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 4.663589s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.693991s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.691705s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.589139s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.609723s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.621760s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.650624s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.581987s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.578578s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.599564s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 5.805328s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.640381s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.793183s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.501799s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.604917s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.744587s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.732998s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.790345s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.696519s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.685446s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 3.084078s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.099874s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.858766s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.061834s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.902588s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.033150s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.093969s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.940416s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.068877s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.912772s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.475003s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.485963s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.472989s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.479536s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.480433s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.475371s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.494695s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.404795s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.478139s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.414326s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 1.369183s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.447396s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.436054s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.391500s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.444234s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.423149s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.419418s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.392207s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.444987s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.494172s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.922776s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.910695s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.881370s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.926845s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.913610s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.866777s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.932250s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.925072s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.901506s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.913432s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.624897s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.628434s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.624675s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630855s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.640729s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.628420s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.632406s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.626714s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.633268s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.634291s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.505147s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504048s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506713s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506512s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.503997s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505207s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504134s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505435s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504681s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505437s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.447247s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447535s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448023s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447932s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447734s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447285s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447385s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447848s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448999s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447325s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.420014s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420047s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.423992s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420174s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420092s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.419880s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.419848s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420471s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.422375s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420182s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.410846s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410978s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410183s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411318s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410854s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410482s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411290s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411306s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.412197s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411987s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.379309s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381219s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.383950s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.382658s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381757s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.379690s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.378709s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381039s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381684s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381614s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.367349s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367701s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367641s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.368204s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.368060s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367558s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367473s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367407s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367400s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.364438s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.376942s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378440s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.372766s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377774s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377713s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.380573s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.391447s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377695s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377835s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.383645s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.376772s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365601s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365499s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365301s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.370656s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.367479s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.362220s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.368343s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365417s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.360908s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.359232s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359714s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.365095s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359260s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.361999s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.358714s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359578s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359296s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359299s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359296s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.355654s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355840s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355919s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355646s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355840s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355704s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355628s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.357635s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355794s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.361656s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355108s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.372924s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.362746s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354458s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354506s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.348665s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354760s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354325s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354667s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.351809s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.353820s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.356738s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.358055s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353771s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353793s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.354168s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353822s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353201s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353824s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.354649s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353334s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353275s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.350064s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.352998s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353500s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.350004s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.348660s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353318s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353496s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353565s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353137s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353265s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353168s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353199s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353292s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353125s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.349639s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353196s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353160s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353110s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.796963s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.792016s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.981149s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.800971s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.864898s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.800041s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.797867s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 3.059536s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.805187s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.789508s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.669186s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.890003s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.705098s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.920385s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.710428s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.672103s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.672292s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.665732s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.668530s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.671910s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.234430s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.493432s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.231037s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.233118s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.227142s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.225416s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.234948s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.226551s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.233122s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.231944s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 0.857828s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.839473s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.831844s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833803s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.858231s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.836217s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.832504s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833885s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.836675s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.838298s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.677464s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678962s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678664s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.679114s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.749721s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678750s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.791939s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.679493s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.690076s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678918s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.547382s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.549039s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.551862s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.548032s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547357s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547355s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547610s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547190s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547476s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.554330s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.484892s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.496767s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.491568s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483955s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.521784s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483928s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.485978s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484284s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483896s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483760s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.457217s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.452360s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.450041s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.448074s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449885s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449582s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449939s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.452739s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449893s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449678s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.430850s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423740s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.425353s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.425215s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424835s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423614s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423614s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423932s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424210s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.464258s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.416714s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416170s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.417940s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.417167s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.417614s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.420467s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416946s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416720s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416375s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.421047s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.414991s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414259s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414203s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413546s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413993s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413830s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413758s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414063s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.477130s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414687s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Updates/MyUCLAUDP_Updates_window.txt <==
./acc1 10000000 pairs took 4.624419s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.817126s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.696698s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.798427s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.819097s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.700776s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.639676s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.795500s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.633056s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.665823s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 3.859739s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.876541s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.718857s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.867008s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.838466s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.753173s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.734361s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.862444s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.734054s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.684124s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.384297s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.461748s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.390544s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.389283s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.335167s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.380994s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.366284s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.167954s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.439903s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.389577s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.879590s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.968514s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.893594s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.888161s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.920979s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.904205s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.889336s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.925676s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.856147s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.923337s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.686552s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.660591s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.625405s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.733231s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.744959s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.683413s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.689047s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.621073s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.730471s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.692258s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.050506s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.049825s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.027846s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.055640s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.047576s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.040885s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.057162s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.067390s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.044816s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.063117s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.734984s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.727147s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.742700s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.733277s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.733503s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.899119s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.727014s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.727111s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.729006s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.730567s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.563161s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564205s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564497s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564911s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563859s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563208s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562545s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563723s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564930s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.761909s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.475913s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475380s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476406s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475865s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475784s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.478360s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476683s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.480056s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.605355s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.478821s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.438759s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435057s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435266s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.437174s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434728s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435275s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435935s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434928s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434871s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435492s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.415476s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415786s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415695s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415518s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.430317s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415556s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415522s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415442s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.416352s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415545s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 5.261695s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.283725s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.287524s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.291185s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.278102s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.333277s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.274519s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.328959s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.284864s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.282721s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 4.599051s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.505716s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.610633s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.541814s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.599204s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.518573s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.628181s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.558413s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.619920s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.525024s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 5.758174s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.794982s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.667028s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.768506s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.708590s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.770268s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.356189s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.680018s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.537448s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.542603s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 3.039175s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.063646s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.857474s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.048844s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.053507s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.876962s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.069639s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.066182s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.060875s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.056364s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.466209s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.421144s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.478973s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.387033s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.495911s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.490963s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.412031s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.490764s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.434634s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.468512s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 1.384364s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.418899s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.448668s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.382302s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.437501s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.443917s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.400069s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.448772s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.427876s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.443238s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.928055s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.899080s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.923609s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.922681s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.903310s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.922707s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.920963s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.880060s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.935699s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.884466s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.635008s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.625558s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.643165s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.637536s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.634093s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630123s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630758s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.628646s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.643466s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.634094s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.510428s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505260s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504257s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504389s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505233s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504492s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506750s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505801s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505337s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505014s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.447185s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447566s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447678s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447356s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447647s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447367s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447246s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447515s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448230s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447862s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.420026s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420941s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.421351s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420272s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.421703s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.422050s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420722s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.421679s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420570s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420076s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.413690s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411501s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410807s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.423416s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411072s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411087s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.412023s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411096s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411367s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.412189s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.381127s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380665s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380822s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.382209s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380902s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.378517s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380657s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381226s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380903s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.387324s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.367611s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367247s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367702s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367630s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.368540s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367612s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367343s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.374748s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367834s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367098s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.377860s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.383861s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.374533s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377948s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377849s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377965s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377809s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378227s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378062s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.381059s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.365671s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.370216s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365414s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365415s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.366628s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365540s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365361s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.369884s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.371297s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.370076s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.366631s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359216s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359229s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359284s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359249s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359568s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.361882s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359536s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359249s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359318s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.351109s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.356029s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355593s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355827s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355771s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.356092s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.356349s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355632s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355732s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355520s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.354556s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.352512s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354560s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354426s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.360393s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354453s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.359485s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354528s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.366393s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.364431s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.353750s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.361454s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353968s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353999s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353843s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353786s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353913s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353774s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.374744s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.357487s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353311s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.359259s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353412s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.354104s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353418s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353789s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353326s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353293s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353343s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353401s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353298s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353164s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353306s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353200s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353150s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353192s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353355s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.349742s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.351202s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361722s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.797072s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.811171s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.805529s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.802497s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 3.057867s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.945947s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.797872s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.808428s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.793157s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.806013s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.668938s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.664641s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.704659s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.666533s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.707053s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.670125s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.664794s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.684622s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.655926s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.702642s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.224035s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.292449s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.249541s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.240674s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.232534s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.231177s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.237960s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.288103s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.226834s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.256182s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 0.845431s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.988947s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.845970s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833883s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.835142s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.839352s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.826186s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833976s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.855008s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834803s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.679080s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.679906s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.705202s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678919s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.683910s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.679840s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.677222s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.691138s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.682782s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.679671s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.547291s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.550105s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.561642s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.559504s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.549406s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.554878s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.548260s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.561238s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.564766s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547971s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.483974s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.491638s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.485595s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484061s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484006s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484778s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484259s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483936s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.492144s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484076s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.449860s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449630s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.450030s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449657s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.452960s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449714s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.455671s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449537s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449690s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449974s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.425503s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424119s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423482s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423704s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423984s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424138s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424678s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424087s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424005s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.464783s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.416104s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416036s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416525s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.441007s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416607s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416289s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.422077s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416397s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416667s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416404s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.413756s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413631s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413872s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414282s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413677s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414556s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413752s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413841s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414725s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.415647s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Updates/MyUniv1_Updates_window.txt <==
./acc1 10000000 pairs took 4.631764s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.773460s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.827056s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.823284s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.778040s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.737784s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.824987s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.824107s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.635222s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 5.309646s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 3.862525s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.721120s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.875657s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.723176s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.860767s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.719295s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.727478s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.863119s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.861305s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.714758s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.514052s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.682269s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.420253s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.439136s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.353544s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.501597s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.495326s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.371370s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.497087s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.537027s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.880621s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.903945s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.996249s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.908989s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 2.058066s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.880822s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.950096s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.989595s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.956474s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.884633s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.697198s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.639395s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.684764s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.692687s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.691680s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.697176s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.622955s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.707523s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.654335s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.712111s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.047106s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.066956s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.048889s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.049966s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.049376s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.017806s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.015101s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.016655s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.042811s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.037569s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.731686s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.738081s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.726262s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.729720s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.890657s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.732142s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.726797s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.731948s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.738554s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.784595s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.562411s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563375s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564794s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.705194s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.572295s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564433s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.575285s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.565658s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.561522s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564510s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.475452s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.480517s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.479137s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.478713s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474567s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474931s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476098s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.480414s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476206s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.478822s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.442371s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435226s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435193s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.437491s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435157s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434719s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434760s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.437777s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434687s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.436798s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.597787s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415597s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415909s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415707s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.416574s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.463582s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415713s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.416325s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415762s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.470404s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 5.309162s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.265482s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.315716s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.277227s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.291766s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.285434s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.279073s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.302252s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.313635s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.284958s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 4.684531s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.570602s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.651558s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.566291s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.756985s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.541719s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.673839s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.563989s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.622420s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.554513s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 5.761980s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.731013s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.770680s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.707251s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.860557s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.723347s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.350012s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.718569s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.690098s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.615155s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 3.025712s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.105602s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.049209s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.958237s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.064327s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.945609s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.051309s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.060084s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.817255s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.855692s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.486464s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.495957s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.807230s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.492976s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.500948s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.454047s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.546638s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.475485s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.490025s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.412993s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 1.450416s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.452455s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.441191s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.364276s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.436749s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.447056s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.425369s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.442980s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.434648s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.428508s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.926581s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.922881s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.939074s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.916811s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.916771s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.920159s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.930108s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.924681s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.928160s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.907794s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.630668s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.629754s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.644403s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.643776s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.636944s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630089s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.721731s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.638911s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.629876s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.629758s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.505614s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506173s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504430s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505931s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505342s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505530s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.507331s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505588s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505562s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505460s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.447853s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447728s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447706s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447691s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448496s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447726s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448442s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447509s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447841s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447357s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.420179s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420779s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.425183s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420659s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.419976s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420227s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420241s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420198s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420313s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420064s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.412150s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411087s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411643s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411743s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411204s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411399s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411248s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410910s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411821s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411925s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.381098s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381030s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381370s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381929s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381156s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380966s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381437s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381481s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381218s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381439s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.368214s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.371223s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367710s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.363895s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.371842s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367532s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367248s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367845s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.383307s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.368575s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.378166s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377842s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377896s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377846s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.379977s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378054s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378065s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.376814s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.380760s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377948s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.362239s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.361935s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365651s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365807s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.366047s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.363020s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365409s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365652s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365919s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.369697s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.359338s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.360394s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359236s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359360s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.362610s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359194s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.358551s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.379748s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359397s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359471s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.355770s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.357853s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355633s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355790s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355720s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355825s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.370572s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.359107s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.352685s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355863s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.354608s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354484s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354609s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354549s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354523s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.360474s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.355473s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354438s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354350s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354565s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.357329s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.351815s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.354093s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353821s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.358311s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.359087s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353802s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353926s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353775s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353750s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.352814s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353452s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353363s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353325s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353380s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353229s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.356200s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353428s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353387s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353493s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353269s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.448391s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.351068s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353251s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353193s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357488s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.497509s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355845s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353315s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356760s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.792763s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 3.046336s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.792699s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.952891s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.796523s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 3.049698s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.790715s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.804781s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.825729s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.796625s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.700323s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.661404s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.704531s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.664026s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.659743s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.659689s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.663190s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.663969s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.665125s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.663043s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.228852s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.230238s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.249819s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.242526s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.230509s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.222990s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.230314s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.234241s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.230208s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.234663s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 0.830341s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833115s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.859172s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833236s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.847673s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.825399s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834192s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.098288s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833501s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.859039s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.697654s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678850s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.677674s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678659s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.677898s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678997s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.692506s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.690624s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678815s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678107s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.554163s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547246s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.610748s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.557053s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.550867s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547328s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547354s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547515s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.548831s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.546543s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.484112s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.493936s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483873s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483870s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484281s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.489486s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483951s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483831s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.546580s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484119s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.448373s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449758s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449557s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.459285s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449618s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.454195s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449754s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449579s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449732s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449769s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.423947s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423972s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423743s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.425721s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424493s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423755s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424348s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424401s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.428930s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423597s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.416418s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416550s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416176s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416761s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.420305s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416627s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416053s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416621s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416688s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416281s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.413795s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413876s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414692s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413720s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419142s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413884s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413700s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414265s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413770s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413548s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Updates/MyUniv2_Updates_window.txt <==
./acc1 10000000 pairs took 4.627728s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.822892s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.828298s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.689965s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.645154s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.637914s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.638529s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.817798s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.817976s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.639902s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 3.874576s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.743016s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.857391s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.732249s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.864985s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.725479s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.863120s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.864174s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.721506s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.740840s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.390042s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.417554s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.395162s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.363702s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.387192s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.562446s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.479858s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.392337s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.486219s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.408382s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.895476s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.918495s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.936638s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.909274s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.909196s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.909451s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.924340s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.903269s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.906514s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.895232s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.649506s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.715302s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.720504s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.688771s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.680988s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.628201s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.727397s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.698621s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.690855s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.693016s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.064878s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.056737s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.052057s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.039460s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.040288s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.057295s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.052285s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.020195s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.075346s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.030172s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.767599s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.732401s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.731008s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.731109s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.733394s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.731075s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.732278s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.727625s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.752808s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.728503s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.563603s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564041s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.561886s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.565125s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.565199s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.565741s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563573s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564039s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564956s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.566906s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.478581s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474372s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474654s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474090s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.478822s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474701s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475205s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.478101s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474376s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474855s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.441394s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434994s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.539882s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434888s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435303s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435090s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434858s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435147s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434557s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.437560s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.415645s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415778s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415801s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.616295s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415543s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415811s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415410s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415600s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415762s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415597s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 5.264343s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.306951s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.285508s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.275456s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.282626s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.308612s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.270329s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.274498s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.319608s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.282453s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 4.588696s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.630206s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.595142s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.634670s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.572620s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.633674s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.559836s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.691061s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.592016s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.618331s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 5.584398s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.817795s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.464446s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.737052s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.754806s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.547427s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.822775s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.398241s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.768138s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.756059s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 3.061781s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.011340s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.053735s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.062333s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.834517s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.999463s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.088120s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.883568s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.084675s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.116638s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.486984s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.488783s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.480248s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.423831s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.491355s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.492449s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.490487s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.516187s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.494396s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.489807s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 1.431282s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.444791s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.431809s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.425199s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.449990s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.437455s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.412919s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.423340s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.457751s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.451611s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.920574s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.921460s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.923102s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.918739s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.930124s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.924467s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.919985s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.934308s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.925432s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.901984s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.652085s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630845s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.627493s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.638084s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.626776s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.641042s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.632121s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.636938s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.648890s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.634123s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.505460s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506123s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505092s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.515329s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506499s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506251s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506428s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506619s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505904s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506068s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.448251s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447660s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447451s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448828s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447661s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447673s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448156s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.482317s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448173s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447747s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.420183s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420049s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420150s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420304s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.423529s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420253s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420278s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420116s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420152s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420366s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.411270s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411188s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.412513s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411229s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.414722s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410864s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410540s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411561s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.415561s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411628s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.381937s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381009s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381105s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381545s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381128s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381468s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.386699s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380928s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381176s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381266s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.367792s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.369260s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.366496s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367509s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367724s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367859s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.365081s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367717s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367927s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.361055s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.374703s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377706s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.382764s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377791s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.381682s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377737s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378230s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377817s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.382816s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378319s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.365484s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365540s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.370165s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.363622s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365830s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365545s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.366234s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.367268s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365607s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365424s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.359356s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359735s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.358708s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359240s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359975s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359346s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.354755s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359194s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.368726s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359379s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.361429s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.359769s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355709s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.359063s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355775s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355826s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355538s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.360738s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355834s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355788s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.349901s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354436s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354772s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354511s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354471s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.358794s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.355535s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.358560s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354516s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354417s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.356157s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353872s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353765s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353897s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.354454s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353211s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.357630s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353023s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.354925s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.400838s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353360s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.377383s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353430s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353391s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353356s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353626s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353329s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353304s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353586s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.370313s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.366225s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353164s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.351084s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353424s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353233s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353224s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353221s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.376143s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.349858s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353025s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.799543s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.808966s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.797882s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.801807s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.795186s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.797208s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.802752s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.796311s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.798255s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.802302s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.653892s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.663087s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.663688s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.673481s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.668549s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.672880s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.668725s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.668238s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.677593s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.663538s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.240920s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.233810s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.232293s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.500218s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.226382s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.242629s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.247907s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.233383s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.288250s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.235371s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 0.833420s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.835526s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833683s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834045s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834286s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.835333s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833854s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.884528s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834995s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.838450s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.677752s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.690270s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.692879s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.677852s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.683385s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.744606s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.703730s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.707066s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.684003s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678397s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.592750s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547922s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.546884s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.551514s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.548352s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.549136s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.596579s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.551191s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.552007s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547720s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.489887s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484031s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484189s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483852s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484463s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.491799s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.485382s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484226s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.502714s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484195s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.457124s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449675s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.446538s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449812s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.444785s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.457181s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.457155s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.457109s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449726s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.457220s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.423704s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423896s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424938s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423694s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424372s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424109s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423660s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.425186s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424565s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423984s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.416503s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416408s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416009s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416432s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416191s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416686s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416295s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.417206s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.418642s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416395s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.413886s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413713s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413715s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414229s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413692s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414237s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414480s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413644s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413939s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413670s -1B [256 counters 1048576 window_size]

